Jacobi Elliptic Chirps for Sub-Nyquist Multi-Target Ranging

Sub-Nyquist sampling is an attractive way to reduce the hardware cost of wideband pulse-compression radar, but it introduces coherent alias-induced replicas in the matched-filter range profile, producing spurious peaks known as ghost targets. Existing frequency-modulated waveforms face a practical trade-off in this regime: linear frequency-modulated (LFM) pulses provide compact range responses but are highly susceptible to ghost-target detections, whereas hyperbolic frequency-modulated (HFM) pulses suppress ghosts at the cost of degraded target separability. To overcome this trade-off, we propose a sine-over-cosine Jacobi elliptic frequency-modulated waveform, referred to as SC-EFM, in which the elliptic modulus tunes the instantaneous-frequency (IF) curvature while preserving the pulse duration and bandwidth of conventional benchmarks. We characterize the sub-Nyquist folding structure of SC-EFM and derive closed-form expressions for the multi-target and ghost-target detection probabilities. Numerical results show that SC-EFM significantly suppresses ghost detections relative to LFM while matching its target separability, and substantially outperforms HFM in resolving close targets, providing a unified waveform solution for ghost-resilient sub-Nyquist multi-target ranging.

==> fig2_close_target_separability_curves.dat <==
R_m	LFM_norm	HFM_norm	SC_EFM_norm
15	0.0232179806539115	0.0502583847745686	0.0305251897647095
15.00200040008	0.0232179910880418	0.0502582635534707	0.0305252999303366
15.00400080016	0.0232180223011866	0.0502579003504598	0.0305256297449501
15.00600120024	0.0232180741594766	0.0502572958559602	0.0305261781851477
15.0080016003201	0.0232181465290425	0.050256450760396	0.0305269442275274
15.0100020004001	0.0232182392760153	0.0502553657541917	0.0305279268486872
15.0120024004801	0.0232183522665255	0.0502540415277714	0.0305291250252249
15.0140028005601	0.0232184853667041	0.0502524787715594	0.0305305377337384
15.0160032006401	0.0232186384426818	0.0502506781759799	0.0305321639508256
15.0180036007201	0.0232188113605893	0.0502486404314572	0.0305340026530846
15.0200040008002	0.0232190039865574	0.0502463662284157	0.0305360528171131
15.0220044008802	0.0232192161867169	0.0502438562572794	0.0305383134195092
15.0240048009602	0.0232194478271986	0.0502411112084727	0.0305407834368706
15.0260052010402	0.0232196987741332	0.0502381317724199	0.0305434618457954
15.0280056011202	0.0232199688936514	0.0502349186395451	0.0305463476228814
15.0300060012002	0.0232202580518842	0.0502314725002728	0.0305494397447266
15.0320064012803	0.0232205661149622	0.050227794045027	0.0305527371879289
15.0340068013603	0.0232208929490162	0.0502238839642321	0.0305562389290861
15.0360072014403	0.023221238420177	0.0502197429483123	0.0305599439447963
15.0380076015203	0.0232216023945754	0.050215371687692	0.0305638512116573
15.0400080016003	0.023221984738342	0.0502107708727952	0.030567959706267
15.0420084016803	0.0232223853176078	0.0502059411940464	0.0305722684052233
15.0440088017604	0.0232228039985034	0.0502008833418698	0.0305767762851242
15.0460092018404	0.0232232406471597	0.0501955980066895	0.0305814823225676
15.0480096019204	0.0232236951297073	0.05019008587893	0.0305863854941513
15.0500100020004	0.0232241673122772	0.0501843476490153	0.0305914847764734
15.0520104020804	0.023224657061	0.0501783840073699	0.0305967791461316
15.0540108021604	0.0232251642420065	0.0501721956444179	0.0306022675797241
15.0560112022404	0.0232256887214275	0.0501657832505836	0.0306079490538485
15.0580116023205	0.0232262303653937	0.0501591475162913	0.0306138225451029
15.0600120024005	0.023226789040036	0.0501522891319652	0.0306198870300852
15.0620124024805	0.0232273646114851	0.0501452087880296	0.0306261414853932
15.0640128025605	0.0232279569458718	0.0501379071749088	0.030632584887625
15.0660132026405	0.0232285659093268	0.0501303849830269	0.0306392162133784
15.0680136027205	0.0232291913679809	0.0501226429028083	0.0306460344392513
15.0700140028006	0.0232298331879648	0.0501146816246772	0.0306530385418416
15.0720144028806	0.0232304912354095	0.0501065018390579	0.0306602274977474
15.0740148029606	0.0232311653764455	0.0500981042363746	0.0306676002835663
15.0760152030406	0.0232318554772038	0.0500894895070516	0.0306751558758965
15.0780156031206	0.023232561403815	0.0500806583415131	0.0306828932513358
15.0800160032006	0.02323328302241	0.0500716114301835	0.0306908113864821
15.0820164032807	0.0232340201991194	0.0500623494634869	0.0306989092579333
15.0840168033607	0.0232347728000742	0.0500528731318476	0.0307071858422873
15.0860172034407	0.023235540691405	0.0500431831256899	0.0307156401161421
15.0880176035207	0.0232363237392426	0.0500332801354381	0.0307242710560956
15.0900180036007	0.0232371218097178	0.0500231648515163	0.0307330776387457
15.0920184036807	0.0232379347689613	0.0500128379643489	0.0307420588406903
15.0940188037608	0.023238762483104	0.05000230016436	0.0307512136385273
15.0960192038408	0.0232396048182765	0.0499915521419741	0.0307605410088546
15.0980196039208	0.0232404616406098	0.0499805945876153	0.0307700399282701
15.1000200040008	0.0232413328162345	0.0499694281917078	0.0307797093733718
15.1020204040808	0.0232422182112814	0.049958053644676	0.0307895483207576
15.1040208041608	0.0232431176918813	0.0499464716369441	0.0307995557470254
15.1060212042408	0.0232440311241649	0.0499346828589364	0.0308097306287731
15.1080216043209	0.023244958374263	0.049922688001077	0.0308200719425986
15.1100220044009	0.0232458993083065	0.0499104877537903	0.0308305786650998
15.1120224044809	0.023246853792426	0.0498980828075006	0.0308412497728746
15.1140228045609	0.0232478216927524	0.049885473852632	0.0308520842425211
15.1160232046409	0.0232488028754163	0.0498726615796089	0.030863081050637
15.1180236047209	0.0232497972065486	0.0498596466788555	0.0308742391738202
15.120024004801	0.0232508045522801	0.0498464298407961	0.0308855575886688
15.122024404881	0.0232518247787415	0.0498330117558548	0.0308970352717806
15.124024804961	0.0232528577520636	0.0498193931144561	0.0309086711997535
15.126025205041	0.0232539033383771	0.0498055746070241	0.0309204643491855
15.128025605121	0.0232549614038129	0.049791556923983	0.0309324136966744
15.130026005201	0.0232560318145017	0.0497773407557572	0.0309445182188182
15.1320264052811	0.0232571144365742	0.049762926792771	0.0309567768922147
15.1340268053611	0.0232582091361613	0.0497483157254484	0.030969188693462
15.1360272054411	0.0232593157793937	0.049733508244214	0.0309817525991579
15.1380276055211	0.0232604342324022	0.0497185050394917	0.0309944675859003
15.1400280056011	0.0232615643613175	0.0497033068017061	0.0310073326302871
15.1420284056811	0.0232627060322704	0.0496879142212812	0.0310203467089164
15.1440288057612	0.0232638591113918	0.0496723279886414	0.0310335087983858
15.1460292058412	0.0232650234648123	0.0496565487942109	0.0310468178752935
15.1480296059212	0.0232661989586627	0.0496405773284139	0.0310602729162373
15.1500300060012	0.0232673854590739	0.0496244142816748	0.0310738728978151
15.1520304060812	0.0232685828321765	0.0496080603444178	0.0310876167966248
15.1540308061612	0.0232697909441014	0.0495915162070671	0.0311015035892643
15.1560312062412	0.0232710096609793	0.049574782560047	0.0311155322523316
15.1580316063213	0.0232722388489409	0.0495578600937818	0.0311297017624246
15.1600320064013	0.0232734783741172	0.0495407494986957	0.0311440110961412
15.1620324064813	0.0232747281026387	0.0495234514652129	0.0311584592300792
15.1640328065613	0.0232759879006364	0.0495059666837578	0.0311730451408367
15.1660332066413	0.0232772576342409	0.0494882958447546	0.0311877678050115
15.1680336067213	0.0232785371695831	0.0494704396386275	0.0312026261992015
15.1700340068014	0.0232798263727937	0.0494523987558009	0.0312176193000047
15.1720344068814	0.0232811251100035	0.0494341738866989	0.031232746084019
15.1740348069614	0.0232824332473432	0.0494157657217458	0.0312480055278423
15.1760352070414	0.0232837506509436	0.0493971749513659	0.0312633966080724
15.1780356071214	0.0232850771869356	0.0493784022659834	0.0312789183013074
15.1800360072014	0.0232864127214498	0.0493594483560227	0.0312945695841451
15.1820364072815	0.023287757120617	0.0493403139119079	0.0313103494331834
15.1840368073615	0.023289110250568	0.0493209996240633	0.0313262568250203
15.1860372074415	0.0232904719774337	0.0493015061829131	0.0313422907362537
15.1880376075215	0.0232918421673446	0.0492818342788817	0.0313584501434814
15.1900380076015	0.0232932206864317	0.0492619846023933	0.0313747340233015
15.1920384076815	0.0232946074008257	0.0492419578438721	0.0313911413523117
15.1940388077616	0.0232960021766573	0.0492217546937424	0.0314076711071101
15.1960392078416	0.0232974048800574	0.0492013758424285	0.0314243222642945
15.1980396079216	0.0232988153771566	0.0491808219803546	0.0314410938004629
15.2000400080016	0.0233002335340858	0.049160093797945	0.0314579846922131
15.2020404080816	0.0233016592169758	0.0491391919856238	0.0314749939161432
15.2040408081616	0.0233030922919573	0.0491181172338155	0.0314921204488509
15.2060412082416	0.0233045326251611	0.0490968702329443	0.0315093632669343
15.2080416083217	0.0233059800827179	0.0490754516734343	0.0315267213469911
15.2100420084017	0.0233074345307585	0.0490538622457099	0.0315441936656194
15.2120424084817	0.0233088958354137	0.0490321026401953	0.0315617791994171
15.2140428085617	0.0233103638628143	0.0490101735473148	0.0315794769249821
15.2160432086417	0.0233118384790911	0.0489880756574926	0.0315972858189122
15.2180436087217	0.0233133195503747	0.048965809661153	0.0316152048578054
15.2200440088018	0.023314806942796	0.0489433762487203	0.0316332330182596
15.2220444088818	0.0233163005224858	0.0489207761106187	0.0316513692768728
15.2240448089618	0.0233178001555748	0.0488980099372725	0.0316696126102428
15.2260452090418	0.0233193057081937	0.0488750784191058	0.0316879619949675
15.2280456091218	0.0233208170464734	0.0488519822465431	0.031706416407645
15.2300460092018	0.0233223340365447	0.0488287221100085	0.031724974824873
15.2320464092819	0.0233238565445382	0.0488052986999263	0.0317436362232495
15.2340468093619	0.0233253844365849	0.0487817127067207	0.0317623995793724
15.2360472094419	0.0233269175788153	0.0487579648208161	0.0317812638698396
15.2380476095219	0.0233284558373604	0.0487340557326367	0.0318002280712491
15.2400480096019	0.0233299990783509	0.0487099861326066	0.0318192911601988
15.2420484096819	0.0233315471679175	0.0486857567111503	0.0318384521132865
15.244048809762	0.023333099972191	0.0486613681586919	0.0318577099071102
15.246049209842	0.0233346573573022	0.0486368211656557	0.0318770635182678
15.248049609922	0.0233362191893819	0.048612116422466	0.0318965119233572
15.250050010002	0.0233377853345609	0.0485872546195469	0.0319160540989763
15.252050410082	0.0233393556589698	0.0485622364473229	0.0319356890217231
15.254050810162	0.0233409300287395	0.0485370625962181	0.0319554156681954
15.256051210242	0.0233425083100008	0.0485117337566568	0.0319752330149912
15.2580516103221	0.0233440903688843	0.0484862506190632	0.0319951400387083
15.2600520104021	0.023345676071521	0.0484606138738617	0.0320151357159448
15.2620524104821	0.0233472652840415	0.0484348242114764	0.0320352190232985
15.2640528105621	0.0233488578725767	0.0484088823223316	0.0320553889373673
15.2660532106421	0.0233504537032572	0.0483827888968517	0.0320756444347492
15.2680536107221	0.0233520526422139	0.0483565446254607	0.032095984492042
15.2700540108022	0.0233536545555776	0.0483301501985831	0.0321164080858436
15.2720544108822	0.023355259309479	0.048303606306643	0.0321369141927521
15.2740548109622	0.0233568667700488	0.0482769136400647	0.0321575017893652
15.2760552110422	0.0233584768034179	0.0482500728892725	0.032178169852281
15.2780556111222	0.023360089275717	0.0482230847446906	0.0321989173580973
15.2800560112022	0.023361704053077	0.0481959498967434	0.032219743283412
15.2820564112823	0.0233633210016285	0.0481686690358549	0.0322406466048231
15.2840568113623	0.0233649399875023	0.0481412428524496	0.0322616262989284
15.2860572114423	0.0233665608768292	0.0481136720369516	0.032282681342326
15.2880576115223	0.02336818353574	0.0480859572797852	0.0323038107116136
15.2900580116023	0.0233698078303655	0.0480580992713747	0.0323250133833893
15.2920584116823	0.0233714336268363	0.0480300987021444	0.0323462883342508
15.2940588117624	0.0233730607912834	0.0480019562625184	0.0323676345407962
15.2960592118424	0.0233746891898374	0.0479736726429211	0.0323890509796234
15.2980596119224	0.0233763186886292	0.0479452485337767	0.0324105366273302
15.3000600120024	0.0233779491537894	0.0479166846255095	0.0324320904605146
15.3020604120824	0.0233795804514489	0.0478879816085436	0.0324537114557745
15.3040608121624	0.0233812124477385	0.0478591401733035	0.0324753985897078
15.3060612122424	0.0233828450087888	0.0478301610102133	0.0324971508389125
15.3080616123225	0.0233844780007308	0.0478010448096973	0.0325189671799864
15.3100620124025	0.0233861112896951	0.0477717922621798	0.0325408465895274
15.3120624124825	0.0233877447418125	0.0477424040580849	0.0325627880441335
15.3140628125625	0.0233893782232138	0.047712880887837	0.0325847905204026
15.3160632126425	0.0233910116000298	0.0476832234418604	0.0326068529949326
15.3180636127225	0.0233926447383912	0.0476534324105792	0.0326289744443214
15.3200640128026	0.0233942775044289	0.0476235084844178	0.0326511538451669
15.3220644128826	0.0233959097642735	0.0475934523538004	0.032673390174067
15.3240648129626	0.0233975413840558	0.0475632647091513	0.0326956824076198
15.3260652130426	0.0233991722299067	0.0475329462408946	0.0327180295224229
15.3280656131226	0.0234008021679568	0.0475024976394548	0.0327404304950745
15.3300660132026	0.023402431064337	0.047471919595256	0.0327628843021723
15.3320664132827	0.0234040587851781	0.0474412127987224	0.0327853899203144
15.3340668133627	0.0234056851966107	0.0474103779402784	0.0328079463260986
15.3360672134427	0.0234073101647657	0.0473794157103482	0.0328305524961228
15.3380676135227	0.0234089335557739	0.0473483267993561	0.032853207406985
15.3400680136027	0.023410555235766	0.0473171118977263	0.0328759100352831
15.3420684136827	0.0234121750708727	0.0472857716958831	0.0328986593576149
15.3440688137628	0.0234137929272249	0.0472543068842507	0.0329214543505784
15.3460692138428	0.0234154086709533	0.0472227181532534	0.0329442939907716
15.3480696139228	0.0234170221681887	0.0471910061933155	0.0329671772547922
15.3500700140028	0.0234186332850619	0.0471591716948612	0.0329901031192383
15.3520704140828	0.0234202418877036	0.0471272153483147	0.0330130705607078
15.3540708141628	0.0234218478422447	0.0470951378441004	0.0330360785557985
15.3560712142428	0.0234234510148158	0.0470629398726424	0.0330591260811084
15.3580716143229	0.0234250512715477	0.0470306221243652	0.0330822121132354
15.3600720144029	0.0234266484785713	0.0469981852896927	0.0331053356287774
15.3620724144829	0.0234282425020172	0.0469656300590495	0.0331284956043323
15.3640728145629	0.0234298332080163	0.0469329571228597	0.0331516910164981
15.3660732146429	0.0234314204626994	0.0469001671715475	0.0331749208418726
15.3680736147229	0.0234330041321971	0.0468672608955373	0.0331981840570538
15.370074014803	0.0234345840826403	0.0468342389852533	0.0332214796386396
15.372074414883	0.0234361601801598	0.0468011021311197	0.0332448065632278
15.374074814963	0.0234377322908862	0.0467678510235608	0.0332681638074165
15.376075215043	0.0234393002809505	0.0467344863530009	0.0332915503478035
15.378075615123	0.0234408640164833	0.0467010088098642	0.0333149651609868
15.380076015203	0.0234424233636154	0.046667419084575	0.0333384072235641
15.3820764152831	0.0234439781884776	0.0466337178675575	0.0333618755121336
15.3840768153631	0.0234455283572007	0.046599905849236	0.033385369003293
15.3860772154431	0.0234470737359154	0.0465659837200347	0.0334088866736404
15.3880776155231	0.0234486141907525	0.046531952170378	0.0334324274997735
15.3900780156031	0.0234501495878428	0.04649781189069	0.0334559904582904
15.3920784156831	0.0234516797933171	0.0464635635713951	0.0334795745257889
15.3940788157632	0.023453204673306	0.0464292079029175	0.0335031786788669
15.3960792158432	0.0234547240939405	0.0463947455756813	0.0335268018941224
15.3980796159232	0.0234562379213512	0.046360177280111	0.0335504431481533
15.4000800160032	0.0234577460216689	0.0463255037066308	0.0335741014175575
15.4020804160832	0.0234592482610245	0.0462907255456648	0.0335977756789329
15.4040808161632	0.0234607445055486	0.0462558434876375	0.0336214649088775
15.4060812162432	0.023462234621372	0.0462208582229729	0.033645168083989
15.4080816163233	0.0234637184746256	0.0461857704420955	0.0336688841808656
15.4100820164033	0.02346519593144	0.0461505808354294	0.0336926121761049
15.4120824164833	0.0234666668579461	0.0461152900933989	0.0337163510463051
15.4140828165633	0.0234681311202746	0.0460798989064282	0.033740099768064
15.4160832166433	0.0234695885845564	0.0460444079649417	0.0337638573179794
15.4180836167233	0.023471039116922	0.0460088179593635	0.0337876226726494
15.4200840168034	0.0234724825835024	0.045973129580118	0.0338113948086718
15.4220844168834	0.0234739188504284	0.0459373435176294	0.0338351727026446
15.4240848169634	0.0234753477838306	0.0459014604623219	0.0338589553311657
15.4260852170434	0.0234767692498398	0.0458654811046199	0.0338827416708329
15.4280856171234	0.0234781831145869	0.0458294061349475	0.0339065306982442
15.4300860172034	0.0234795892442025	0.045793236243729	0.0339303213899975
15.4320864172835	0.0234809875048175	0.0457569721213888	0.0339541127226908
15.4340868173635	0.0234823777625627	0.0457206144583509	0.0339779036729219
15.4360872174435	0.0234837598835687	0.0456841639450398	0.0340016932172887
15.4380876175235	0.0234851337339664	0.0456476212718796	0.0340254803323892
15.4400880176035	0.0234864991798865	0.0456109871292946	0.0340492639948213
15.4420884176835	0.0234878560874599	0.0455742622077091	0.0340730431811829
15.4440888177636	0.0234892043228172	0.0455374471975473	0.0340968168680719
15.4460892178436	0.0234905437520893	0.0455005427892335	0.0341205840320862
15.4480896179236	0.023491874241407	0.045463549673192	0.0341443436498237
15.4500900180036	0.0234931956569009	0.0454264685398469	0.0341680946978824
15.4520904180836	0.0234945078647018	0.0453893000796226	0.0341918361528602
15.4540908181636	0.0234958107309407	0.0453520449829434	0.0342155669913549
15.4560912182436	0.0234971041217481	0.0453147039402334	0.0342392861899646
15.4580916183237	0.0234983879032549	0.045277277641917	0.034262992725287
15.4600920184037	0.0234996619415918	0.0452397667784183	0.0342866855739202
15.4620924184837	0.0235009261028897	0.0452021720401617	0.034310363712462
15.4640928185637	0.0235021802532792	0.0451644941175713	0.0343340261175103
15.4660932186437	0.0235034242588912	0.0451267337010716	0.0343576717656631
15.4680936187237	0.0235046579858565	0.0450888914810867	0.0343812996335184
15.4700940188038	0.0235058813003057	0.0450509681480409	0.0344049086976738
15.4720944188838	0.0235070940683697	0.0450129643923584	0.0344284979347275
15.4740948189638	0.0235082961561793	0.0449748809044635	0.0344520663212773
15.4760952190438	0.0235094874298651	0.0449367183747804	0.0344756128339212
15.4780956191238	0.023510667755558	0.0448984774937335	0.034499136449257
15.4800960192038	0.0235118369993888	0.0448601589517469	0.0345226361438827
15.4820964192839	0.0235129950274883	0.044821763439245	0.0345461108943961
15.4840968193639	0.0235141417059871	0.0447832916466519	0.0345695596773953
15.4860972194439	0.0235152769010161	0.044744744264392	0.034592981469478
15.4880976195239	0.023516400478706	0.0447061219828895	0.0346163752472423
15.4900980196039	0.0235175123051876	0.0446674254925687	0.034639739987286
15.4920984196839	0.0235186122465917	0.0446286554838537	0.0346630746662071
15.494098819764	0.023519700169049	0.044589812647169	0.0346863782606034
15.496099219844	0.0235207759386904	0.0445508976729386	0.0347096497470729
15.498099619924	0.0235218394216465	0.044511911251587	0.0347328881022135
15.500100020004	0.0235228904840482	0.0444728540735383	0.0347560923026231
15.502100420084	0.0235239289920263	0.0444337268292168	0.0347792613248996
15.504100820164	0.0235249548117114	0.0443945302090468	0.034802394145641
15.506101220244	0.0235259678092344	0.0443552649034525	0.0348254897414451
15.5081016203241	0.0235269678507261	0.0443159316028582	0.0348485470889099
15.5101020204041	0.0235279548023171	0.0442765309976882	0.0348715651646333
15.5121024204841	0.0235289285301384	0.0442370637783666	0.0348945429452131
15.5141028205641	0.0235298889003205	0.0441975306353177	0.0349174794072474
15.5161032206441	0.0235308357789945	0.0441579322589659	0.0349403735273339
15.5181036207241	0.0235317690322909	0.0441182693397354	0.0349632242820707
15.5201040208042	0.0235326885263406	0.0440785425680504	0.0349860306480557
15.5221044208842	0.0235335941272743	0.0440387526343351	0.0350087916018867
15.5241048209642	0.0235344857012228	0.0439989002290139	0.0350315061201617
15.5261052210442	0.0235353631143169	0.043958986042511	0.0350541731794786
15.5281056211242	0.0235362262326873	0.0439190107652507	0.0350767917564353
15.5301060212042	0.0235370749224649	0.0438789750876572	0.0350993608276298
15.5321064212843	0.0235379090497803	0.0438388797001548	0.0351218793696598
15.5341068213643	0.0235387284807644	0.0437987252931676	0.0351443463591234
15.5361072214443	0.023539533081548	0.0437585125571201	0.0351667607726185
15.5381076215243	0.0235403227182617	0.0437182421824364	0.035189121586743
15.5401080216043	0.0235410972570364	0.0436779148595409	0.0352114277780947
15.5421084216843	0.0235418565640029	0.0436375312788577	0.0352336783232717
15.5441088217644	0.0235426005052918	0.0435970921308111	0.0352558721988717
15.5461092218444	0.0235433289470341	0.0435565981058254	0.0352780083814928
15.5481096219244	0.0235440417553603	0.0435160498943248	0.0353000858477329
15.5501100220044	0.0235447387964015	0.0434754481867336	0.0353221035741898
15.5521104220844	0.0235454199362882	0.0434347936734761	0.0353440605374615
15.5541108221644	0.0235460850411513	0.0433940870449765	0.0353659557141459
15.5561112222444	0.0235467339771215	0.043353328991659	0.0353877880808409
15.5581116223245	0.0235473666103296	0.043312520203948	0.0354095566141444
15.5601120224045	0.0235479828069064	0.0432716613722677	0.0354312602906544
15.5621124224845	0.0235485824329826	0.0432307531870423	0.0354528980869687
15.5641128225645	0.0235491653546891	0.0431897963386961	0.0354744689796852
15.5661132226445	0.0235497314381565	0.0431487915176533	0.035495971945402
15.5681136227245	0.0235502805495157	0.0431077394143383	0.0355174059607168
15.5701140228046	0.0235508125548975	0.0430666407191753	0.0355387700022277
15.5721144228846	0.0235513273204325	0.0430254961225884	0.0355600630465324
15.5741148229646	0.0235518247122516	0.0429843063150021	0.035581284070229
15.5761152230446	0.0235523045964856	0.0429430719868405	0.0356024320499154
15.5781156231246	0.0235527668392651	0.0429017938285279	0.0356235059621894
15.5801160232046	0.0235532113067211	0.0428604725304886	0.0356445047836489
15.5821164232847	0.0235536378649842	0.0428191087831468	0.035665427490892
15.5841168233647	0.0235540463801852	0.0427777032769268	0.0356862730605165
15.5861172234447	0.0235544367184549	0.0427362567022528	0.0357070404691203
15.5881176235247	0.0235548087459241	0.0426947697495491	0.0357277286933013
15.5901180236047	0.0235551623287235	0.0426532431092399	0.0357483367096575
15.5921184236847	0.0235554973329839	0.0426116774717496	0.0357688634947868
15.5941188237648	0.0235558136248361	0.0425700735275023	0.035789308025287
15.5961192238448	0.0235561110704109	0.0425284319669224	0.0358096692777561
15.5981196239248	0.0235563895358389	0.042486753480434	0.035829946228792
15.6001200240048	0.0235566488872511	0.0424450387584615	0.0358501378549927
15.6021204240848	0.0235568889907781	0.0424032884914291	0.0358702431329559
15.6041208241648	0.0235571097125507	0.042361503369761	0.0358902610392798
15.6061212242448	0.0235573109186998	0.0423196840838815	0.0359101905505621
15.6081216243249	0.023557492475356	0.042277831324215	0.0359300306434007
15.6101220244049	0.0235576542486501	0.0422359457811855	0.0359497802943937
15.6121224244849	0.023557796104713	0.0421940281452174	0.0359694384801388
15.6141228245649	0.0235579179096753	0.042152079106735	0.0359890041772341
15.6161232246449	0.0235580195296679	0.0421100993561625	0.0360084763622774
15.6181236247249	0.0235581008308215	0.0420680895839241	0.0360278540118667
15.620124024805	0.023558161679267	0.0420260504804442	0.0360471361025998
15.622124424885	0.0235582019411349	0.0419839827361469	0.0360663216110747
15.624124824965	0.0235582214825563	0.0419418870414566	0.0360854095138893
15.626125225045	0.0235582008261111	0.0418995500167184	0.0361044223555668
15.628125625125	0.0235580489444878	0.0418559664566222	0.0361234705156015
15.630126025205	0.0235577547913383	0.0418110162824791	0.0361425678353716
15.6321264252851	0.0235573190479734	0.041764709202459	0.0361617139191384
15.6341268253651	0.0235567423957039	0.0417170549247319	0.0361809083711632
15.6361272254451	0.0235560255158408	0.0416680631574678	0.0362001507957074
15.6381276255251	0.023555169089695	0.0416177436088368	0.0362194407970321
15.6401280256051	0.0235541737985773	0.041566105987009	0.0362387779793987
15.6421284256851	0.0235530403237986	0.0415131600001542	0.0362581619470685
15.6441288257652	0.0235517693466698	0.0414589153564426	0.0362775923043028
15.6461292258452	0.0235503615485019	0.0414033817640441	0.0362970686553629
15.6481296259252	0.0235488176106057	0.0413465689311288	0.0363165906045101
15.6501300260052	0.023547138214292	0.0412884865658667	0.0363361577560058
15.6521304260852	0.0235453240408719	0.0412291443764278	0.0363557697141111
15.6541308261652	0.0235433757716561	0.0411685520709822	0.0363754260830874
15.6561312262452	0.0235412940879556	0.0411067193576998	0.036395126467196
15.6581316263253	0.0235390796710812	0.0410436559447507	0.0364148704706982
15.6601320264053	0.0235367332023439	0.0409793715403049	0.0364346576978553
15.6621324264853	0.0235342553630545	0.0409138758525324	0.0364544877529286
15.6641328265653	0.023531646834524	0.0408471785896032	0.0364743602401795
15.6661332266453	0.0235289082980631	0.0407792894596874	0.0364942747638691
15.6681336267253	0.0235260404349829	0.040710218170955	0.0365142309282588
15.6701340268054	0.0235230439265941	0.040639974431576	0.0365342283376099
15.6721344268854	0.0235199194542078	0.0405685679497204	0.0365542665961837
15.6741348269654	0.0235166676991347	0.0404960084335582	0.0365743453082415
15.6761352270454	0.0235132893426858	0.0404223055912595	0.0365944640780446
15.6781356271254	0.0235097850661719	0.0403474691309943	0.0366146225098543
15.6801360272054	0.023506155550904	0.0402715087609326	0.0366348202079319
15.6821364272855	0.0235024014781929	0.0401944341892445	0.0366550567765387
15.6841368273655	0.0234985235293495	0.0401162551240998	0.036675331819936
15.6861372274455	0.0234945223856847	0.0400369812736688	0.0366956449423851
15.6881376275255	0.0234903987285095	0.0399566223461213	0.0367159957481473
15.6901380276055	0.0234861532391346	0.0398751880496274	0.0367363838414839
15.6921384276855	0.0234817865988711	0.0397926880923571	0.0367568088266562
15.6941388277656	0.0234772994890297	0.0397091321824805	0.0367772703079255
15.6961392278456	0.0234726925909213	0.0396245300281676	0.0367977678895531
15.6981396279256	0.023467966585857	0.0395388913375883	0.0368183011758003
15.7001400280056	0.0234631221551474	0.0394522258189128	0.0368388697709284
15.7021404280856	0.0234581599801036	0.039364543180311	0.0368594732791987
15.7041408281656	0.0234530807420364	0.0392758531299529	0.0368801113048724
15.7061412282456	0.0234478851222568	0.0391861653760086	0.036900783452211
15.7081416283257	0.0234425738020755	0.0390954896266481	0.0369214893254757
15.7101420284057	0.0234371474628036	0.0390038355900414	0.0369422285289278
15.7121424284857	0.0234316067857518	0.0389112129743586	0.0369630006668286
15.7141428285657	0.0234259524522311	0.0388176314877696	0.0369838053434393
15.7161432286457	0.0234201851435523	0.0387231008384444	0.0370046421630214
15.7181436287257	0.0234143055410264	0.0386276307345532	0.0370255107298361
15.7201440288058	0.0234083143259643	0.0385312308842659	0.0370464106481446
15.7221444288858	0.0234022121796768	0.0384339109957525	0.0370673415222084
15.7241448289658	0.0233959997834748	0.038335680777183	0.0370883029562886
15.7261452290458	0.0233896778186692	0.0382365499367276	0.0371092945546467
15.7281456291258	0.023383246966571	0.0381365281825561	0.0371303159215439
15.7301460292058	0.0233767079084909	0.0380356252228387	0.0371513666612414
15.7321464292859	0.0233700613257399	0.0379338507657452	0.0371724463780007
15.7341468293659	0.0233633078996289	0.0378312145194459	0.0371935546760829
15.7361472294459	0.0233564483114688	0.0377277261921106	0.0372146911597494
15.7381476295259	0.0233494832425704	0.0376233954919094	0.0372358554332616
15.7401480296059	0.0233424133742446	0.0375182321270123	0.0372570471008806
15.7421484296859	0.0233352393878024	0.0374122458055894	0.0372782657668678
15.744148829766	0.0233279619645546	0.0373054462358106	0.0372995110354846
15.746149229846	0.0233205817858121	0.0371978431258461	0.0373207825109921
15.748149629926	0.0233130995328859	0.0370894461838657	0.0373420797976517
15.750150030006	0.0233055158870867	0.0369802651180395	0.0373634024997247
15.752150430086	0.0232978315297255	0.0368703096365376	0.0373847502214724
15.754150830166	0.0232900471421132	0.0367595894475299	0.0374061225671561
15.756151230246	0.0232821634055606	0.0366481142591865	0.0374275191410371
15.7581516303261	0.0232741810013787	0.0365358937796775	0.0374489395473767
15.7601520304061	0.0232661006108784	0.0364229377171727	0.0374703833904362
15.7621524304861	0.0232579229153705	0.0363092557798423	0.0374918502744769
15.7641528305661	0.0232496485961659	0.0361948576758562	0.0375133398037601
15.7661532306461	0.0232412783345755	0.0360797531133846	0.0375348515825471
15.7681536307261	0.0232328128119102	0.0359639518005973	0.0375563852150992
15.7701540308062	0.023224252709481	0.0358474634456645	0.0375779403056777
15.7721544308862	0.0232155987085986	0.0357302977567561	0.0375995164585438
15.7741548309662	0.0232068514905739	0.0356124644420422	0.037621113277959
15.7761552310462	0.023198011736718	0.0354939732096928	0.0376427303681845
15.7781556311262	0.0231890801283416	0.0353748337678779	0.0376643673334815
15.7801560312062	0.0231800573467556	0.0352550558247675	0.0376860237781115
15.7821564312863	0.023170944073271	0.0351346490885316	0.0377076993063356
15.7841568313663	0.0231617409891986	0.0350136232673403	0.0377293935224152
15.7861572314463	0.0231524487758493	0.0348919880693637	0.0377511060306117
15.7881576315263	0.0231430681145341	0.0347697532027716	0.0377728364351862
15.7901580316063	0.0231335996865637	0.0346469283757341	0.0377945843404001
15.7921584316863	0.0231240441732491	0.0345235232964214	0.0378163493505148
15.7941588317664	0.0231144022559012	0.0343995476730032	0.0378381310697914
15.7961592318464	0.0231046746158308	0.0342750112136498	0.0378599291024913
15.7981596319264	0.0230948619343489	0.0341499236265311	0.0378817430528758
15.8001600320064	0.0230849648927663	0.0340242946198171	0.0379035725252062
15.8021604320864	0.023074984172394	0.0338981339016779	0.0379254171237438
15.8041608321664	0.0230649204545428	0.0337714511802834	0.0379472764527499
15.8061612322464	0.0230547744205237	0.0336442561638038	0.0379691501164858
15.8081616323265	0.0230445467516474	0.0335165585604089	0.0379910377192127
15.8101620324065	0.0230342381292249	0.0333883680782689	0.0380129388651921
15.8121624324865	0.0230238492345671	0.0332596944255538	0.0380348531586852
15.8141628325665	0.0230133807489849	0.0331305473104335	0.0380567802039532
15.8161632326465	0.0230028333537891	0.0330009364410781	0.0380787196052576
15.8181636327265	0.0229922077302907	0.0328708715256577	0.0381006709668595
15.8201640328066	0.0229815045598006	0.0327403622723422	0.0381226338930204
15.8221644328866	0.0229707245236295	0.0326094183893016	0.0381446079880014
15.8241648329666	0.0229598683030885	0.032478049584706	0.0381665928560639
15.8261652330466	0.0229489365794885	0.0323462655667254	0.0381885881014692
15.8281656331266	0.0229379300341402	0.0322140760435299	0.0382105933284787
15.8301660332066	0.0229268493483546	0.0320814907232894	0.0382326081413535
15.8321664332867	0.0229156952034426	0.0319485193141739	0.038254632144355
15.8341668333667	0.0229044682807151	0.0318151715243535	0.0382766649417445
15.8361672334467	0.0228931692614829	0.0316814570619983	0.0382987061377832
15.8381676335267	0.022881798827057	0.0315473856352781	0.0383207553367326
15.8401680336067	0.0228703576587483	0.0314129669523631	0.0383428121428539
15.8421684336867	0.0228588464378676	0.0312782107214233	0.0383648761604084
15.8441688337668	0.0228472658457258	0.0311431266506286	0.0383869469936573
15.8461692338468	0.0228356165636338	0.0310077244481492	0.0384090242468621
15.8481696339268	0.0228238992729025	0.0308720138221549	0.0384311075242839
15.8501700340068	0.0228121146548428	0.0307360044808159	0.0384531964301841
15.8521704340868	0.0228002633907657	0.0305997061323022	0.0384752905688241
15.8541708341668	0.0227883461619818	0.0304631284847838	0.038497389544465
15.8561712342468	0.0227763636498023	0.0303262812464307	0.0385194929613682
15.8581716343269	0.0227643165355379	0.0301891741254129	0.038541600423795
15.8601720344069	0.0227522055004995	0.0300518168299004	0.0385637115360067
15.8621724344869	0.0227400312259981	0.0299142190680634	0.0385858259022646
15.8641728345669	0.0227277943933445	0.0297763905480717	0.03860794312683
15.8661732346469	0.0227154956838497	0.0296383409780954	0.0386300628139642
15.8681736347269	0.0227031357788244	0.0295000800663046	0.0386521845679284
15.870174034807	0.0226907153595796	0.0293616175208692	0.0386743079929841
15.872174434887	0.0226782351074262	0.0292229630499592	0.0386964326933925
15.874174834967	0.0226656957036751	0.0290841263617448	0.0387185582734148
15.876175235047	0.0226530978296372	0.0289451171643959	0.0387406843373124
15.878175635127	0.0226404421666233	0.0288059451660825	0.0387628104893467
15.880176035207	0.0226277293959443	0.0286666200749747	0.0387849363337788
15.8821764352871	0.0226149601989112	0.0285271515992424	0.0388070614748701
15.8841768353671	0.0226021352568348	0.0283875494470557	0.0388291855168819
15.8861772354471	0.0225892552510261	0.0282478233265847	0.0388513080640755
15.8881776355271	0.0225763208627958	0.0281079829459993	0.0388734287207122
15.8901780356071	0.0225633327734549	0.0279680380134695	0.0388955470910532
15.8921784356871	0.0225502916643143	0.0278279982371654	0.03891766277936
15.8941788357672	0.0225371982166849	0.0276878733252571	0.0389397753898938
15.8961792358472	0.0225240531118776	0.0275476729859144	0.0389618845269158
15.8981796359272	0.0225108570312032	0.0274074069273074	0.0389839897946874
15.9001800360072	0.0224976106559727	0.0272670848576063	0.03900609079747
15.9021804360872	0.0224843146674969	0.0271267164849809	0.0390281871395247
15.9041808361672	0.0224709697470867	0.0269863115176013	0.0390502784251129
15.9061812362472	0.022457576576053	0.0268458796636375	0.0390723642584959
15.9081816363273	0.0224441358357068	0.0267054306312596	0.039094444243935
15.9101820364073	0.0224306482073588	0.0265649741286375	0.0391165179856915
15.9121824364873	0.02241711437232	0.0264245198639413	0.0391385850880267
15.9141828365673	0.0224035350119013	0.026284077545341	0.0391606451552018
15.9161832366473	0.0223899108074136	0.0261436568810067	0.0391826977914783
15.9181836367273	0.0223762424401677	0.0260032675791083	0.0392047426011173
15.9201840368074	0.0223625305914746	0.0258629193478158	0.0392267791883803
15.9221844368874	0.0223487759426451	0.0257226218952993	0.0392488071575284
15.9241848369674	0.0223349791749901	0.0255823849297288	0.039270826112823
15.9261852370474	0.0223211409698206	0.0254422181592744	0.0392928356585254
15.9281856371274	0.0223072620084473	0.025302131292106	0.0393148353988969
15.9301860372074	0.0222933429721813	0.0251621340363937	0.0393368249381988
15.9321864372875	0.0222793845423333	0.0250222361003074	0.0393588038806924
15.9341868373675	0.0222653874002143	0.0248824471920173	0.0393807718306389
15.9361872374475	0.0222513522271352	0.0247427770196933	0.0394027283922998
15.9381876375275	0.0222372797044068	0.0246032352915054	0.0394246731699362
15.9401880376075	0.0222231705133401	0.0244638317156237	0.0394466057678095
15.9421884376875	0.0222090253352459	0.0243245760002182	0.0394685257901811
15.9441888377676	0.0221948448514351	0.0241854778534589	0.0394904328413121
15.9461892378476	0.0221806297432187	0.0240465469835158	0.0395123265254639
15.9481896379276	0.0221663806919074	0.023907793098559	0.0395342064468978
15.9501900380076	0.0221520983788123	0.0237692259067584	0.039556072209875
15.9521904380876	0.0221377834852441	0.0236308551162842	0.039577923418657
15.9541908381676	0.0221234366925139	0.0234926904353062	0.039599759677505
15.9561912382476	0.0221090586819323	0.0233547415719946	0.0396215805906802
15.9581916383277	0.0220946501348105	0.0232170182345194	0.039643385762444
15.9601920384077	0.0220802117324592	0.0230795301310505	0.0396651747970578
15.9621924384877	0.0220657441561893	0.022942286969758	0.0396869472987827
15.9641928385677	0.0220512480873117	0.0228052984588119	0.0397087028718801
15.9661932386477	0.0220367242071374	0.0226685743063823	0.0397304411206113
15.9681936387277	0.0220221731969772	0.0225321242206391	0.0397521616492375
15.9701940388078	0.0220075957381419	0.0223959579097524	0.0397738640620202
15.9721944388878	0.0219929925119426	0.0222600850818922	0.0397955479632206
15.9741948389678	0.02197836419969	0.0221245154452285	0.0398172129570999
15.9761952390478	0.0219637114826951	0.0219892587079313	0.0398388586479195
15.9781956391278	0.0219490350422688	0.0218543245781707	0.0398604846399407
15.9801960392078	0.0219343355597219	0.0217197227641167	0.0398820905374248
15.9821964392879	0.0219196137163653	0.0215854629739393	0.0399036759446331
15.9841968393679	0.02190487019351	0.0214515549158084	0.0399252404658269
15.9861972394479	0.0218901056724667	0.0213180082978943	0.0399467837052675
15.9881976395279	0.0218753208345465	0.0211848328283668	0.0399683052672161
15.9901980396079	0.0218605163610602	0.0210520382153959	0.0399898047559342
15.9921984396879	0.0218456929333187	0.0209196341671518	0.0400112817756829
15.994198839768	0.0218308512326328	0.0207876303918044	0.0400327359307236
15.996199239848	0.0218159919403135	0.0206560365975238	0.0400541668253176
15.998199639928	0.0218011157376717	0.0205248624924799	0.0400755740637262
16.000200040008	0.0217862233060182	0.0203941177848429	0.0400969572502107
16.002200440088	0.021771315326664	0.0202638121827824	0.0401183159890324
16.004200840168	0.0217563924809198	0.0201339553944691	0.0401396498844525
16.006201240248	0.0217414554500967	0.0200045571280723	0.0401609585407325
16.0082016403281	0.0217265049155055	0.0198756270917627	0.0401822415621335
16.0102020404081	0.0217115415584571	0.0197471749937096	0.0402034985529169
16.0122024404881	0.0216965660602624	0.0196192105420838	0.040224729117344
16.0142028405681	0.0216815791022322	0.0194917434450546	0.0402459328596761
16.0162032406481	0.0216665813656776	0.0193647834107926	0.0402671093841745
16.0182036407281	0.0216515735319092	0.0192383401474674	0.0402882582951005
16.0202040408082	0.0216365562822382	0.0191124233632493	0.0403093791967153
16.0222044408882	0.0216215302979752	0.0189870427663081	0.0403304716932803
16.0242048409682	0.0216064962604313	0.0188622080648141	0.0403515353890569
16.0262052410482	0.0215914548509173	0.0187379289669369	0.0403725698883062
16.0282056411282	0.0215764067507442	0.018614215180847	0.0403935747952896
16.0302060412082	0.0215613526412227	0.018491076414714	0.0404145497142684
16.0322064412883	0.0215462932036638	0.0183685223767083	0.0404354942495038
16.0342068413683	0.0215312291193783	0.0182465627749995	0.0404564080052573
16.0362072414483	0.0215161610696773	0.0181252073177582	0.04047729058579
16.0382076415283	0.0215010897358715	0.0180044657131537	0.0404981415953633
16.0402080416083	0.0214860157992718	0.0178843476693567	0.0405189606382385
16.0422084416883	0.0214709399411892	0.0177648628945366	0.0405397473186769
16.0442088417684	0.0214558628429345	0.0176460210968641	0.0405605012409398
16.0462092418484	0.0214407851858186	0.0175278319845085	0.0405812220092885
16.0482096419284	0.0214257076511525	0.0174103052656405	0.0406019092279842
16.0502100420084	0.0214106309202469	0.0172934506484295	0.0406225625012884
16.0522104420884	0.0213955556744128	0.017177277841046	0.0406431814334622
16.0542108421684	0.0213804825949611	0.0170617965516597	0.040663765628767
16.0562112422484	0.0213654123632026	0.016947016488441	0.0406843146914641
16.0582116423285	0.0213503456604483	0.0168329473595594	0.0407048282258148
16.0602120424085	0.0213352831680091	0.0167195988731854	0.0407253058360803
16.0622124424885	0.0213202255671958	0.0166069807374887	0.0407457471265221
16.0642128425685	0.0213051735393193	0.0164951026606395	0.0407661517014013
16.0662132426485	0.0212901277656906	0.0163839743508077	0.0407865191649794
16.0682136427285	0.0212750889276204	0.0162736055161635	0.0408068491215175
16.0702140428086	0.0212600577064198	0.0161640058648766	0.040827141175277
16.0722144428886	0.0212450347833995	0.0160551851051175	0.0408473949305191
16.0742148429686	0.0212300208398705	0.0159471529450556	0.0408676099915053
16.0762152430486	0.0212150165571437	0.0158399190928616	0.0408877859624967
16.0782156431286	0.0212000226165299	0.0157334932567049	0.0409079224477548
16.0802160432086	0.0211850396993401	0.015627885144756	0.0409280190515407
16.0822164432887	0.0211700684868851	0.0155231044651846	0.0409480753781158
16.0842168433687	0.0211551096604759	0.015419160926161	0.0409680910317413
16.0862172434487	0.0211401639014232	0.0153160642358549	0.0409880656166787
16.0882176435287	0.0211252318910381	0.0152138241024366	0.0410079987371892
16.0902180436087	0.0211103143106313	0.0151124502340759	0.041027889997534
16.0922184436887	0.0210954118415139	0.0150119523389431	0.0410477390019745
16.0942188437688	0.0210805251649966	0.0149123401252078	0.041067545354772
16.0962192438488	0.0210656549623904	0.0148136233010405	0.0410873086601878
16.0982196439288	0.0210508019150062	0.0147158115746108	0.0411070285224832
16.1002200440088	0.0210359667041548	0.0146189146540891	0.0411267045459194
16.1022204440888	0.0210211500111471	0.014522942247645	0.0411463363347579
16.1042208441688	0.0210063525172941	0.014427904063449	0.0411659234932598
16.1062212442489	0.0209915749039065	0.0143338098096706	0.0411854656256865
16.1082216443289	0.0209768178522954	0.0142406691944803	0.0412049623362993
16.1102220444089	0.0209620820437716	0.0141484919260478	0.0412244132293594
16.1122224444889	0.020947368159646	0.0140572877125433	0.0412438179091283
16.1142228445689	0.0209326768812294	0.0139670662621367	0.0412631759798671
16.1162232446489	0.0209180088898329	0.0138778372829982	0.0412824870458372
16.1182236447289	0.0209033648667671	0.0137896104832975	0.0413017507113
16.120224044809	0.0208887454933432	0.013702395571205	0.0413209665805165
16.122224444889	0.0208741514508718	0.0136162022548903	0.0413401342577483
16.124224844969	0.020859583420664	0.0135310402425239	0.0413592533472565
16.126225245049	0.0208450420840306	0.0134469192422754	0.0413783234533026
16.128225645129	0.0208305281222825	0.0133638489623151	0.0413973441801477
16.130226045209	0.0208160422167306	0.0132818391108128	0.0414163151320532
16.1322264452891	0.0208015850486858	0.0132008993959388	0.0414352359132804
16.1342268453691	0.020787157299459	0.0131210395258628	0.0414541061280906
16.1362272454491	0.020772759650361	0.0130422692087551	0.041472925380745
16.1382276455291	0.0207583927827028	0.0129645981527855	0.041491693275505
16.1402280456091	0.0207440573777953	0.0128880360661243	0.0415104094166319
16.1422284456891	0.0207297541169493	0.0128125926569411	0.041529073408387
16.1442288457692	0.0207154836814757	0.0127382776334063	0.0415476848550316
16.1462292458492	0.0207012467526854	0.0126651007036897	0.041566243360827
16.1482296459292	0.0206870440118893	0.0125930715759615	0.0415847485300344
16.1502300460092	0.0206728761403984	0.0125221999583915	0.0416031999669152
16.1522304460892	0.0206587438195234	0.01245249555915	0.0416215972757307
16.1542308461692	0.0206446477305753	0.0123839680864067	0.0416399400607422
16.1562312462492	0.020630588554865	0.0123166272483319	0.041658227926211
16.1582316463293	0.0206165669737033	0.0122504827530954	0.0416764604763983
16.1602320464093	0.0206025836684012	0.0121855443088674	0.0416946373155655
16.1622324464893	0.0205886393202695	0.0121218216238178	0.041712758047974
16.1642328465693	0.0205747346106191	0.0120593244061167	0.0417308222778848
16.1662332466493	0.0205608702207609	0.0119980623639341	0.0417488296095595
16.1682336467293	0.0205470468320059	0.01193804520544	0.0417667796472593
16.1702340468094	0.0205332651256649	0.0118792826388043	0.0417846719952454
16.1722344468894	0.0205195257830487	0.0118217843721973	0.0418025062577792
16.1742348469694	0.0205058294854683	0.0117655601137888	0.041820282039122
16.1762352470494	0.0204921769142346	0.0117106195717489	0.0418379989435351
16.1782356471294	0.0204785687506585	0.0116569724542476	0.0418556565752798
16.1802360472094	0.0204650056760508	0.011604628469455	0.0418732545386173
16.1822364472895	0.0204514883717224	0.0115535973255409	0.041890792437809
16.1842368473695	0.0204380175189843	0.0115038887306756	0.0419082698771162
16.1862372474495	0.0204245937991472	0.0114555123930289	0.0419256864608002
16.1882376475295	0.0204112178935222	0.011408478020771	0.0419430417931223
16.1902380476095	0.0203978904834201	0.0113627953220718	0.0419603354783437
16.1922384476895	0.0203846122501518	0.0113184740051014	0.0419775671207258
16.1942388477696	0.0203713838750281	0.0112755237780296	0.0419947363245299
16.1962392478496	0.0203582060393601	0.0112339543490268	0.0420118426940173
16.1982396479296	0.0203450794244584	0.0111937754262627	0.0420288858334493
16.2002400480096	0.0203320047116342	0.0111549967179074	0.0420458653470871
16.2022404480896	0.0203189825821981	0.011117627932131	0.0420627808391922
16.2042408481696	0.0203060137174612	0.0110816787771035	0.0420796319140256
16.2062412482497	0.0202930987987343	0.0110471589609949	0.0420964181758489
16.2082416483297	0.0202802385073283	0.0110140781919752	0.0421131392289233
16.2102420484097	0.0202674335245542	0.0109824461782144	0.0421297946775101
16.2122424484897	0.0202546845317227	0.0109522726278826	0.0421463841258705
16.2142428485697	0.0202419922101447	0.0109235672491497	0.0421629071782659
16.2162432486497	0.0202293572411313	0.0108963397501859	0.0421793634389575
16.2182436487297	0.0202167803059932	0.010870599839161	0.0421957525122068
16.2202440488098	0.0202042620860414	0.0108463572242453	0.0422120740022749
16.2222444488898	0.0201918032625866	0.0108236216136085	0.0422283275134233
16.2242448489698	0.02017940451694	0.0108024027154209	0.0422445126499131
16.2262452490498	0.0201670665304122	0.0107827102378523	0.0422606290160057
16.2282456491298	0.0201547899843142	0.0107645538890729	0.0422766762159623
16.2302460492098	0.020142575559957	0.0107479433772526	0.0422926538540443
16.2322464492899	0.0201304239386513	0.0107328884105615	0.0423085615345131
16.2342468493699	0.0201183358017081	0.0107193986971695	0.0423243988616298
16.2362472494499	0.0201063118304383	0.0107074839452468	0.0423401654396557
16.2382476495299	0.0200943527061527	0.0106971538629633	0.0423558608728523
16.2402480496099	0.0200824591101623	0.010688418158489	0.0423714847654807
16.2422484496899	0.0200706317237779	0.010681286539994	0.0423870367218023
16.24424884977	0.0200588712283105	0.0106757687156483	0.0424025163460784
16.24624924985	0.0200471783050709	0.0106718743936218	0.0424179232425703
16.24824964993	0.02003555363537	0.0106696132820847	0.0424332570155392
16.25025005001	0.0200239968639217	0.0106690023798418	0.0424485173792918
16.25225045009	0.0200124277986621	0.0106706151293296	0.0424637126866368
16.25425085017	0.0200007962498493	0.0106747980686101	0.0424788486165193
16.25625125025	0.0199891028096126	0.0106815375091189	0.0424939255554879
16.2582516503301	0.0199773480700811	0.0106908197622912	0.0425089438900911
16.2602520504101	0.0199655326233842	0.0107026311395625	0.0425239040068774
16.2622524504901	0.0199536570616509	0.0107169579523683	0.0425388062923954
16.2642528505701	0.0199417219770107	0.010733786512144	0.0425536511331936
16.2662532506501	0.0199297279615926	0.010753103130325	0.0425684389158204
16.2682536507301	0.0199176756075261	0.0107748941183466	0.0425831700268244
16.2702540508102	0.0199055655069402	0.0107991457876445	0.0425978448527542
16.2722544508902	0.0198933982519642	0.0108258444496539	0.0426124637801581
16.2742548509702	0.0198811744347275	0.0108549764158103	0.0426270271955849
16.2762552510502	0.0198688946473591	0.0108865279975491	0.0426415354855829
16.2782556511302	0.0198565594819884	0.0109204855063058	0.0426559890367007
16.2802560512102	0.0198441695307446	0.0109568352535157	0.0426703882354868
16.2822564512903	0.0198317253857569	0.0109955635506144	0.0426847334684897
16.2842568513703	0.0198192276391546	0.0110366567090371	0.0426990251222579
16.2862572514503	0.0198066768830668	0.0110801010402194	0.0427132635833401
16.2882576515303	0.019794073709623	0.0111258828555966	0.0427274492382846
16.2902580516103	0.0197814187109522	0.0111739884666044	0.04274158247364
16.2922584516903	0.0197687124791837	0.0112244041846778	0.0427556636759548
16.2942588517704	0.0197559556064468	0.0112771163212526	0.0427696932317776
16.2962592518504	0.0197431486848707	0.011332111187764	0.0427836715276568
16.2982596519304	0.0197302923065846	0.0113893750956475	0.042797598950141
16.3002600520104	0.0197173870637178	0.0114488943563385	0.0428114758857787
16.3022604520904	0.0197044335483995	0.0115106552812725	0.0428253027211184
16.3042608521704	0.019691432352759	0.0115746441818848	0.0428390798427086
16.3062612522505	0.0196783840689255	0.011640847369611	0.0428528076370979
16.3082616523305	0.0196652892890282	0.0117092511558863	0.0428664864908347
16.3102620524105	0.0196521486051964	0.0117798418521464	0.0428801167904677
16.3122624524905	0.0196389626095593	0.0118526057698264	0.0428936989225452
16.3142628525705	0.0196257318942461	0.011927529220362	0.0429072332736158
16.3162632526505	0.0196124570513861	0.0120045985151884	0.0429207202302281
16.3182636527305	0.0195991386731085	0.0120837999657413	0.0429341601789305
16.3202640528106	0.0195857773515426	0.0121651198834559	0.0429475535062716
16.3222644528906	0.0195723736788176	0.0122485445797678	0.0429609005987999
16.3242648529706	0.0195589282470628	0.0123340603661121	0.0429742018430639
16.3262652530506	0.0195454416484073	0.0124216535539246	0.0429874576256121
16.3282656531306	0.0195319144749805	0.0125113104546405	0.0430006683329931
16.3302660532106	0.0195183473189115	0.0126030173796954	0.0430138343517553
16.3322664532907	0.0195047407723296	0.0126967606405245	0.0430269560684473
16.3342668533707	0.019491095427364	0.0127925265485635	0.0430400338696176
16.3362672534507	0.019477411876144	0.0128903014152475	0.0430530681418148
16.3382676535307	0.0194636907107988	0.0129900715520122	0.0430660592715873
16.3402680536107	0.0194499325234577	0.0130918232702928	0.0430790076454836
16.3422684536907	0.0194361379062499	0.013195542881525	0.0430919136500523
16.3442688537708	0.0194223074513046	0.0133012166971439	0.0431047776718419
16.3462692538508	0.019408441750751	0.0134088310285853	0.0431176000974009
16.3482696539308	0.0193945413967185	0.0135183721872842	0.0431303813132778
16.3502700540108	0.0193806069813362	0.0136298264846765	0.0431431217060212
16.3522704540908	0.0193666390967334	0.0137431802321971	0.0431558216621796
16.3542708541708	0.0193526383350393	0.013858419741282	0.0431684815683014
16.3562712542508	0.0193386052883832	0.013975531323366	0.0431811018109352
16.3582716543309	0.0193245405488943	0.0140945012898851	0.0431936827766296
16.3602720544109	0.0193104447087018	0.0142153159522742	0.0432062248519329
16.3622724544909	0.019296318359935	0.0143379616219693	0.0432187284233939
16.3642728545709	0.0192821620947231	0.0144624246104053	0.0432311938775609
16.3662732546509	0.0192679765051954	0.014588691229018	0.0432436216009825
16.3682736547309	0.0192537621834811	0.0147167477892425	0.0432560119802073
16.370274054811	0.0192395197217093	0.0148465806025145	0.0432683654017836
16.372274454891	0.0192252497120095	0.0149781759802692	0.0432806822522601
16.374274854971	0.0192109527465108	0.0151115202339424	0.0432929629181853
16.376275255051	0.0191966294173424	0.015246599674969	0.0433052077861076
16.378275655131	0.0191822803166336	0.0153834006147849	0.0433174172425757
16.380276055211	0.0191679060365136	0.0155219093648251	0.043329591674138
16.3822764552911	0.0191535071691117	0.0156621122365255	0.043341731467343
16.3842768553711	0.0191390843065571	0.015803995541321	0.0433538370087392
16.3862772554511	0.019124638040979	0.0159475455906476	0.0433659086848753
16.3882776555311	0.0191101689645068	0.0160927486959401	0.0433779468822996
16.3902780556111	0.0190956776692695	0.0162395911686345	0.0433899519875608
16.3922784556911	0.0190811647473965	0.0163880593201657	0.0434019243872072
16.3942788557712	0.019066630791017	0.0165381394619697	0.0434138644677876
16.3962792558512	0.0190520763922602	0.0166898179054813	0.0434257726158503
16.3982796559312	0.0190375021432554	0.0168430809621366	0.0434376492179438
16.4002800560112	0.0190229086361319	0.0169979149433703	0.0434494946606168
16.4022804560912	0.0190082964630187	0.0171543061606186	0.0434613093304177
16.4042808561712	0.0189936662160453	0.0173122409253161	0.0434730936138951
16.4062812562513	0.0189790184873408	0.017471705548899	0.0434848478975974
16.4082816563313	0.0189643538690344	0.0176326863428021	0.0434965725680731
16.4102820564113	0.0189496729532555	0.0177951696184613	0.0435082680118709
16.4122824564913	0.0189349763321332	0.0179591416873116	0.0435199346155392
16.4142828565713	0.0189202645977968	0.0181245888607889	0.0435315727656265
16.4162832566513	0.0189055383423755	0.0182914974503281	0.0435431828486813
16.4182836567313	0.0188907981579986	0.0184598537673651	0.0435547652512523
16.4202840568114	0.0188760446367953	0.0186296441233349	0.0435663203598878
16.4222844568914	0.0188612783708948	0.0188008548296735	0.0435778485611364
16.4242848569714	0.0188464999524264	0.0189734721978155	0.0435893502415466
16.4262852570514	0.0188317099735192	0.0191474825391972	0.043600825787667
16.4282856571314	0.0188169090263027	0.0193228721652533	0.0436122755860461
16.4302860572114	0.018802097702906	0.0194996273874199	0.0436237000232323
16.4322864572915	0.0187872765954583	0.0196777345171317	0.0436350994857742
16.4342868573715	0.0187724462960888	0.0198571798658248	0.0436464743602203
16.4362872574515	0.0187576073969269	0.0200379497449341	0.0436578250331191
16.4382876575315	0.0187427604901017	0.0202200304658954	0.0436691518910192
16.4402880576115	0.0187279061677425	0.0204034083401438	0.0436804553204691
16.4422884576915	0.0187130450219785	0.0205880696791151	0.0436917357080173
16.4442888577716	0.018698177644939	0.0207740007942443	0.0437029934402122
16.4462892578516	0.0186833046287532	0.0209611879969673	0.0437142289036025
16.4482896579316	0.0186684265655504	0.0211496175987189	0.0437254424847366
16.4502900580116	0.0186535440474597	0.0213392759109353	0.0437366345701631
16.4522904580916	0.0186386576666104	0.0215301492450511	0.0437478055464305
16.4542908581716	0.0186237680151318	0.0217222239125025	0.0437589558000872
16.4562912582516	0.0186088756851531	0.0219154862247243	0.0437700857176819
16.4582916583317	0.0185939812688036	0.0221099224931525	0.043781195685763
16.4602920584117	0.0185790853582124	0.0223055190292218	0.043792286090879
16.4622924584917	0.0185641885455088	0.0225022621443685	0.0438033573195785
16.4642928585717	0.0185492914228221	0.0227001381500272	0.04381440975841
16.4662932586517	0.0185343945822814	0.022899133357634	0.0438254437939221
16.4682936587317	0.0185194986160161	0.0230992340786237	0.0438364598126631
16.4702940588118	0.0185046041161554	0.0233004266244323	0.0438474582011817
16.4722944588918	0.0184897116748284	0.0235026973064947	0.0438584393460263
16.4742948589718	0.0184748218841645	0.0237060324362469	0.0438694036337455
16.4762952590518	0.018459935336293	0.0239104183251237	0.0438803514508878
16.4782956591318	0.0184450526233429	0.0241158412845612	0.0438912831840017
16.4802960592118	0.0184301743374435	0.0243222876259941	0.0439021992196358
16.4822964592919	0.0184153010707242	0.0245297436608586	0.0439130999443385
16.4842968593719	0.0184004334153141	0.0247381957005892	0.0439239857446583
16.4862972594519	0.0183855719633425	0.0249476300566224	0.0439348570071439
16.4882976595319	0.0183707173069387	0.0251580330403926	0.0439457141183437
16.4902980596119	0.0183558700382317	0.025369390963336	0.0439565574648062
16.4922984596919	0.018341030749351	0.0255816901368874	0.0439673874330799
16.494298859772	0.0183262000324257	0.025794916872483	0.0439782044097134
16.496299259852	0.0183113784795851	0.0260090574815573	0.0439890087812551
16.498299659932	0.0182965666829583	0.0262240982755466	0.0439998009342537
16.500300060012	0.0182817652346748	0.0264400255658855	0.0440105812552576
16.502300460092	0.0182669747268636	0.0266568256640102	0.0440213501308153
16.504300860172	0.018252195751654	0.0268744848813554	0.0440321079474754
16.5063012602521	0.0182374289011753	0.0270929895293573	0.0440428550917863
16.5083016603321	0.0182226747675567	0.0273123259194506	0.0440535919502966
16.5103020604121	0.0182079339429275	0.0275324803630713	0.0440643189095549
16.5123024604921	0.0181932070194168	0.0277534391716543	0.0440750363561095
16.5143028605721	0.0181784945891539	0.0279751886566356	0.0440857446765091
16.5163032606521	0.0181637972442682	0.0281977151294499	0.0440964442573022
16.5183036607321	0.0181491155768887	0.0284210049015335	0.0441071354850372
16.5203040608122	0.0181344501791447	0.0286450442843209	0.0441178187462627
16.5223044608922	0.0181198016431655	0.0288698195892484	0.0441284944275273
16.5243048609722	0.0181051705610804	0.0290953171277507	0.0441391629153794
16.5263052610522	0.0180905575250184	0.0293215232112639	0.0441498245963675
16.5283056611322	0.018075963127109	0.0295484241512226	0.0441604798570402
16.5303060612122	0.0180613879594813	0.0297760062590632	0.044171129083946
16.5323064612923	0.0180468326142646	0.0300042558462201	0.0441817726636334
16.5343068613723	0.0180322976835881	0.0302331592241297	0.0441924109826509
16.5363072614523	0.018017783759581	0.0304627027042266	0.0442030444275471
16.5383076615323	0.0180032914343726	0.0306928725979469	0.0442136733848704
16.5403080616123	0.0179888213000921	0.0309236552167254	0.0442242982411694
16.5423084616923	0.0179743739488688	0.0311550368719982	0.0442349193829927
16.5443088617724	0.0179599499728319	0.0313870038751999	0.0442455371968886
16.5463092618524	0.0179455499641107	0.0316195425377669	0.0442561520694058
16.5483096619324	0.0179311745148343	0.0318526391711337	0.0442667643870927
16.5503100620124	0.017916824217132	0.0320862800867365	0.0442773745364978
16.5523104620924	0.0179024996631331	0.0323204515960099	0.0442879829041698
16.5543108621724	0.0178882014449668	0.0325551400103903	0.0442985898766571
16.5563112622524	0.0178739301547623	0.0327903316413122	0.0443091958405082
16.5583116623325	0.0178596863846489	0.0330260128002118	0.0443198011822717
16.5603120624125	0.0178454707267558	0.0332621697985238	0.044330406288496
16.5623124624925	0.0178312837732122	0.0334987889476844	0.0443410115457297
16.5643128625725	0.0178171261161474	0.0337358565591281	0.0443516173405212
16.5663132626525	0.0178029983476907	0.0339733589442914	0.0443622240594193
16.5683136627325	0.0177889010599712	0.0342112824146086	0.0443728320889722
16.5703140628126	0.0177748348451182	0.0344496132815162	0.0443834418157286
16.5723144628926	0.017760800295261	0.0346883378564487	0.044394053626237
16.5743148629726	0.0177467980025288	0.0349274424508424	0.0444046679070458
16.5763152630526	0.0177328285590507	0.0351669133761317	0.0444152850447037
16.5783156631326	0.0177188925569562	0.0354067369437531	0.0444259054257591
16.5803160632126	0.0177049905883743	0.0356468994651411	0.0444365294367605
16.5823164632927	0.0176911232454344	0.0358873872517319	0.0444471574642565
16.5843168633727	0.0176772911202656	0.0361281866149602	0.0444577898947956
16.5863172634527	0.0176634948049973	0.0363692838662622	0.0444684271149263
16.5883176635327	0.0176497348917586	0.0366106653170725	0.0444790695111971
16.5903180636127	0.0176360119726788	0.0368523172788274	0.0444897174701565
16.5923184636927	0.0176223266398871	0.0370942260629614	0.0445003713783531
16.5943188637728	0.0176086794855128	0.0373363779809108	0.0445110316223354
16.5963192638528	0.0175950711016851	0.0375787593441101	0.0445216985886518
16.5983196639328	0.0175815020805332	0.0378213564639958	0.044532372663851
16.6003200640128	0.0175679730141865	0.0380641556520023	0.0445430542344814
16.6023204640928	0.017554484494774	0.0383071432195659	0.0445537436870915
16.6043208641728	0.0175410371144252	0.0385503054781212	0.0445644414082299
16.6063212642529	0.0175276314652691	0.0387936287391044	0.0445751477844451
16.6083216643329	0.017514268139435	0.0390370993139502	0.0445858632022856
16.6103220644129	0.0175009477290523	0.0392807035140948	0.0445965880482999
16.6123224644929	0.01748767082625	0.0395244276509728	0.0446073227090365
16.6143228645729	0.0174744380231575	0.0397682580360205	0.044618067571044
16.6163232646529	0.017461249911904	0.0400121809806724	0.0446288230208708
16.6183236647329	0.0174481070846188	0.0402561827963648	0.0446395894450656
16.620324064813	0.017435010133431	0.0405002497945323	0.0446503672301767
16.622324464893	0.0174219596504699	0.0407443682866111	0.0446611567627528
16.624324864973	0.0174089562278648	0.0409885245840359	0.0446719584293424
16.626325265053	0.0173960004577448	0.0412327049982429	0.0446827726164939
16.628325665133	0.0173830929322393	0.0414768958406667	0.0446935997107559
16.630326065213	0.0173702342434775	0.0417210834227436	0.0447044400986768
16.6323264652931	0.0173574249835885	0.0419652540559081	0.0447152941668053
16.6343268653731	0.0173446657447017	0.0422093940515965	0.0447261623016899
16.6363272654531	0.0173319571189463	0.0424534897212434	0.044737044889879
16.6383276655331	0.0173192996984515	0.042697527376285	0.0447479423179212
16.6403280656131	0.0173066940753466	0.042941493328156	0.0447588549723649
16.6423284656931	0.0172941408417607	0.0431853738882926	0.0447697832397588
16.6443288657732	0.0172816405898232	0.0434291553681294	0.0447807275066513
16.6463292658532	0.0172691939116633	0.0436728240791026	0.0447916881595909
16.6483296659332	0.0172568013994102	0.0439163663326469	0.0448026655851262
16.6503300660132	0.0172444636451931	0.0441597684401985	0.0448136601698057
16.6523304660932	0.0172321812411414	0.044403016713192	0.0448246723001779
16.6543308661732	0.0172199547793841	0.0446460974630637	0.0448357023627913
16.6563312662533	0.0172077848520506	0.044888997001248	0.0448467507441945
16.6583316663333	0.0171956720512702	0.0451317016391814	0.0448578178309359
16.6603320664133	0.017183616969172	0.0453741976882984	0.0448689040095641
16.6623324664933	0.0171716201978852	0.0456164714600353	0.0448800096666276
16.6643328665733	0.0171596823295392	0.0458585092658266	0.0448911351886748
16.6663332666533	0.0171478039562632	0.0461002974171085	0.0449022809622545
16.6683336667333	0.0171359856701863	0.0463418222253158	0.0449134473739149
16.6703340668134	0.0171242280634379	0.0465830700018847	0.0449246348102048
16.6723344668934	0.0171125317281472	0.0468240270582496	0.0449358436576725
16.6743348669734	0.0171008972564434	0.047064679705847	0.0449470743028666
16.6763352670534	0.0170893252404557	0.0473050142561114	0.0449583271323356
16.6783356671334	0.0170778162723135	0.047545017020479	0.0449696025326281
16.6803360672134	0.0170663709441459	0.0477846743103845	0.0449809008902925
16.6823364672935	0.0170549898480821	0.0480239724372641	0.0449922225918774
16.6843368673735	0.0170436735762515	0.0482628977125523	0.0450035680239313
16.6863372674535	0.0170324227207832	0.0485014364476856	0.0450149375730027
16.6883376675335	0.0170212378738065	0.0487395749540983	0.0450263316256402
16.6903380676135	0.0170101196274506	0.0489772995432269	0.0450377505683922
16.6923384676935	0.0169990685738448	0.0492145965265059	0.0450491947878072
16.6943388677736	0.0169880853051183	0.0494514522153715	0.0450606646704338
16.6963392678536	0.0169771704134003	0.0496878529212584	0.0450721606028206
16.6983396679336	0.0169663244908201	0.0499237849556027	0.045083682971516
16.7003400680136	0.016955548129507	0.0501592346298392	0.0450952321630684
16.7023404680936	0.0169448419215901	0.050394188255404	0.0451068085640266
16.7043408681736	0.0169342064591987	0.0506286321437317	0.0451184125609389
16.7063412682537	0.016923642334462	0.0508625526062587	0.045130044540354
16.7083416683337	0.0169131501395093	0.0510959359544194	0.0451417048888202
16.7103420684137	0.0169027304664698	0.0513287684996502	0.0451533939928862
16.7123424684937	0.0168923839074728	0.0515610365533857	0.0451651122391004
16.7143428685737	0.0168821110546475	0.051792726427062	0.0451768600140114
16.7163432686537	0.0168719125001231	0.0520238244321139	0.0451886377041676
16.7183436687337	0.0168617888360289	0.0522543168799774	0.0452004456961177
16.7203440688138	0.016851740654494	0.0524841900820874	0.0452122843764101
16.7223444688938	0.0168417685476479	0.0527134303498799	0.0452241541315934
16.7243448689738	0.0168318731076196	0.0529420239947896	0.0452360553482159
16.7263452690538	0.0168220549265384	0.0531699573282528	0.0452479884128264
16.7283456691338	0.0168123145965336	0.053397216661704	0.0452599537119733
16.7303460692138	0.0168026527097344	0.0536237883065796	0.0452719516322051
16.7323464692939	0.01679306985827	0.053849658574314	0.0452839825600703
16.7343468693739	0.0167835666342698	0.0540748137763435	0.0452960468821174
16.7363472694539	0.0167741436298628	0.0542992402241029	0.0453081449848951
16.7383476695339	0.0167648014371784	0.0545229242290282	0.0453202772549517
16.7403480696139	0.0167555406483458	0.0547458521025541	0.0453324440788358
16.7423484696939	0.0167463618554942	0.0549680101561168	0.0453446458430959
16.744348869774	0.0167372656507529	0.055189384701151	0.0453568829342806
16.746349269854	0.0167282526262511	0.0554099620490929	0.0453691557389383
16.748349669934	0.0167193233741181	0.0556297285113771	0.0453814646436177
16.750350070014	0.016710478486483	0.0558486703994398	0.0453938100348671
16.752350470094	0.0167017185554752	0.0560667740247157	0.0454061922992351
16.754350870174	0.0166930441732238	0.056284025698641	0.0454186118232703
16.7563512702541	0.0166844559318581	0.0565004117326503	0.045431068993521
16.7583516703341	0.0166759544235074	0.0567159184381798	0.045443564196536
16.7603520704141	0.0166675402403009	0.0569305321266642	0.0454560978188637
16.7623524704941	0.0166592139743678	0.0571442391095397	0.0454686702470526
16.7643528705741	0.0166509762178373	0.0573570256982408	0.0454812818676511
16.7663532706541	0.0166428275628388	0.0575688782042035	0.0454939330672079
16.7683536707341	0.0166347686015014	0.0577797829388636	0.0455066242322715
16.7703540708142	0.0166267999259543	0.057989726213656	0.0455193557493904
16.7723544708942	0.0166189221283269	0.0581986943400159	0.0455321280051131
16.7743548709742	0.0166111358007483	0.058406673629379	0.045544941385988
16.7763552710542	0.0166034415353479	0.0586136503931811	0.0455577962785639
16.7783556711342	0.0165958399242547	0.0588196109428574	0.045570693069389
16.7803560712142	0.0165883315595981	0.0590245415898427	0.045583632145012
16.7823564712943	0.0165809170335074	0.059228428645573	0.0455966138919814
16.7843568713743	0.0165735969381116	0.059431258421484	0.0456096386968458
16.7863572714543	0.0165663718655402	0.0596330172290108	0.0456227069461535
16.7883576715343	0.0165592424079223	0.0598336913795885	0.0456358190264532
16.7903580716143	0.0165522091573871	0.0600332671846527	0.0456489753242933
16.7923584716943	0.016545272706064	0.0602317309556394	0.0456621762262225
16.7943588717744	0.0165384336460821	0.0604290690039836	0.0456754221187891
16.7963592718544	0.0165316925695707	0.0606252676411203	0.0456887133885417
16.7983596719344	0.016525050068659	0.0608203131784854	0.0457020504220289
16.8003600720144	0.0165185067354762	0.0610141919275145	0.0457154336057991
16.8023604720944	0.0165120631621516	0.0612068901996429	0.0457288633264009
16.8043608721744	0.0165057199408145	0.0613983943063055	0.0457423399703828
16.8063612722544	0.0164994776635941	0.0615886905589382	0.0457558639242933
16.8083616723345	0.0164933369226195	0.0617777652689766	0.0457694355746809
16.8103620724145	0.0164872983100201	0.0619656047478559	0.0457830553080942
16.8123624724945	0.0164813624179251	0.0621521953070112	0.0457967235110815
16.8143628725745	0.0164755298384638	0.0623375232578783	0.0458104405701916
16.8163632726545	0.0164698011637653	0.0625215749118928	0.0458242068719729
16.8183636727345	0.0164641769859589	0.0627043365804899	0.0458380228029739
16.8203640728146	0.0164586578971738	0.0628857945751047	0.0458518887497432
16.8223644728946	0.0164532444895393	0.0630659352071729	0.0458658050988291
16.8243648729746	0.0164479373551847	0.0632447447881303	0.0458797722367804
16.8263652730546	0.0164427370862391	0.0634222096294119	0.0458937905501455
16.8283656731346	0.0164376442748318	0.063598316042453	0.0459078604254728
16.8303660732146	0.016432659513092	0.0637730503386892	0.045921982249311
16.8323664732947	0.0164277833931491	0.0639463988295563	0.0459361564082085
16.8343668733747	0.0164230165071321	0.0641183478264893	0.0459503832887139
16.8363672734547	0.0164183594471704	0.0642888836409235	0.0459646632773757
16.8383676735347	0.0164138128053932	0.0644579925842945	0.0459789967607423
16.8403680736147	0.0164093771739297	0.064625660968038	0.0459933841253624
16.8423684736947	0.0164050531449092	0.0647918751035892	0.0460078257577844
16.8443688737748	0.0164008413104609	0.0649566213023832	0.0460223220445569
16.8463692738548	0.016396742262714	0.0651198858758558	0.0460368733722283
16.8483696739348	0.0163927565937978	0.0652816551354426	0.0460514801273472
16.8503700740148	0.0163888848958416	0.0654419153925788	0.0460661426964622
16.8523704740948	0.0163851277609745	0.0656006529586995	0.0460808614661216
16.8543708741748	0.0163814857813258	0.0657578541452405	0.0460956368228741
16.8563712742549	0.0163779595490247	0.0659135052636373	0.0461104691532682
16.8583716743349	0.0163745496562006	0.0660675926253253	0.0461253588438524
16.8603720744149	0.0163712566949825	0.0662201025417395	0.0461403062811751
16.8623724744949	0.0163680812574998	0.0663710213243156	0.0461553118517849
16.8643728745749	0.0163650239358818	0.0665203352844894	0.0461703759422304
16.8663732746549	0.0163620853222575	0.0666680307336959	0.0461854989390601
16.8683736747349	0.0163592660087563	0.0668140939833704	0.0462006812288224
16.870374074815	0.0163565665875074	0.0669585113449485	0.0462159231980659
16.872374474895	0.0163539876506401	0.0671012691298659	0.0462312252333391
16.874374874975	0.0163515297902836	0.0672423536495578	0.0462465877211906
16.876375275055	0.0163491659576077	0.0673822445672613	0.0462619925479442
16.878375675135	0.0163468128631916	0.0675224244214805	0.046277384198976
16.880376075215	0.0163444648216307	0.0676629896218738	0.0462927593590735
16.8823764752951	0.0163421218490881	0.067803934781018	0.0463081185373797
16.8843768753751	0.0163397839617268	0.067945254511491	0.0463234622430378
16.8863772754551	0.0163374511757098	0.0680869434258696	0.046338790985191
16.8883776755351	0.0163351235072001	0.0682289961367318	0.0463541052729825
16.8903780756151	0.0163328009723608	0.0683714072566543	0.0463694056155554
16.8923784756951	0.0163304835873549	0.0685141713982151	0.046384692522053
16.8943788757752	0.0163281713683454	0.068657283173991	0.0463999665016182
16.8963792758552	0.0163258643314953	0.0688007371965599	0.0464152280633945
16.8983796759352	0.0163235624929678	0.0689445280784986	0.0464304777165248
16.9003800760152	0.0163212658689257	0.069088650432385	0.0464457159701524
16.9023804760952	0.0163189744755322	0.069233098870796	0.0464609433334203
16.9043808761752	0.0163166883289502	0.0693778680063093	0.0464761603154719
16.9063812762552	0.0163144074453428	0.069522952451502	0.0464913674254503
16.9083816763353	0.0163121318408731	0.0696683468189518	0.0465065651724986
16.9103820764153	0.0163098615317039	0.0698140457212356	0.0465217540657599
16.9123824764953	0.0163075965339985	0.0699600437709312	0.0465369346143776
16.9143828765753	0.0163053368639197	0.0701063355806156	0.0465521073274946
16.9163832766553	0.0163030825376307	0.0702529157628666	0.0465672727142543
16.9183836767353	0.0163008335712944	0.070399778930261	0.0465824312837996
16.9203840768154	0.0162985899810739	0.0705469196953768	0.046597583545274
16.9223844768954	0.0162963517831323	0.0706943326707907	0.0466127300078204
16.9243848769754	0.0162941189936324	0.0708420124690806	0.0466278711805821
16.9263852770554	0.0162918916287374	0.0709899537028235	0.0466430075727021
16.9283856771354	0.0162896697046103	0.0711381509845971	0.0466581396933238
16.9303860772154	0.0162874532374141	0.0712865989269784	0.0466732680515903
16.9323864772955	0.0162852422433119	0.0714352921425451	0.0466883931566446
16.9343868773755	0.0162830367384666	0.0715842252438742	0.0467035155176301
16.9363872774555	0.0162808367390414	0.0717333928435435	0.0467186356436898
16.9383876775355	0.0162786422611991	0.0718827895541298	0.0467337540439669
16.9403880776155	0.0162764533211029	0.0720324099882112	0.0467488712276046
16.9423884776955	0.0162742699349158	0.0721822487583643	0.0467639877037461
16.9443888777756	0.0162720921188008	0.072332300477167	0.0467791039815345
16.9463892778556	0.016269919888921	0.0724825597571963	0.0467942205701129
16.9483896779356	0.0162677532614393	0.07263302121103	0.0468093379786247
16.9503900780156	0.0162655922525188	0.0727836794512449	0.0468244567162128
16.9523904780956	0.0162634368783225	0.0729345290904189	0.0468395772920205
16.9543908781756	0.0162612871550135	0.0730855647411289	0.046854700215191
16.9563912782557	0.0162591430987547	0.0732367810159527	0.0468698259948674
16.9583916783357	0.0162570047257092	0.0733881725274672	0.0468849551401928
16.9603920784157	0.0162548720520401	0.0735397338882503	0.0469000881603106
16.9623924784957	0.0162527450939103	0.0736914597108788	0.0469152255643637
16.9643928785757	0.016250623867483	0.0738433446079306	0.0469303678614954
16.9663932786557	0.016248508388921	0.0739953831919825	0.0469455155608489
16.9683936787357	0.0162463986743874	0.0741475700756124	0.0469606691715673
16.9703940788158	0.0162442947400454	0.0742998998713972	0.0469758292027937
16.9723944788958	0.0162421966020578	0.0744523671919148	0.0469909961636715
16.9743948789758	0.0162401042765877	0.0746049666497419	0.0470061705633436
16.9763952790558	0.0162380177797982	0.0747576928574565	0.0470213529109533
16.9783956791358	0.0162359371278523	0.0749105404276353	0.0470365437156437
16.9803960792158	0.016233862336913	0.0750635039728564	0.0470517434865581
16.9823964792959	0.0162317934231433	0.0752165781056965	0.0470669527328395
16.9843968793759	0.0162297304027062	0.0753697574387335	0.0470821719636312
16.9863972794559	0.0162276732917649	0.0755230365845443	0.0470974016880763
16.9883976795359	0.0162256221064822	0.0756764101557067	0.047112642415318
16.9903980796159	0.0162235768630214	0.0758298727647976	0.0471278946544994
16.9923984796959	0.0162215375775452	0.0759834190243948	0.0471431589147638
16.994398879776	0.0162195042662169	0.0761370435470753	0.0471584357052541
16.996399279856	0.0162174769451994	0.0762907409454168	0.0471737255351138
16.998399679936	0.0162154556306557	0.0764445058319963	0.0471890289134859
17.000400080016	0.016213440338749	0.0765983328193915	0.0472043463495135
17.002400480096	0.0162114310856421	0.0767522165201795	0.0472196783523399
17.004400880176	0.0162094278874981	0.0769061515469379	0.0472350254311082
17.006401280256	0.0162074307604802	0.0770601325122438	0.0472503880949615
17.0084016803361	0.0162054397207512	0.0772141540286748	0.0472657668530431
17.0104020804161	0.0162034547844742	0.077368210708808	0.0472811622144961
17.0124024804961	0.0162014759678123	0.0775222971652212	0.0472965746884637
17.0144028805761	0.0161995032869284	0.0776764080104912	0.047312004784089
17.0164032806561	0.0161975367579856	0.0778305378571959	0.0473274530105152
17.0184036807361	0.016195576397147	0.0779846813179122	0.0473429198768855
17.0204040808162	0.0161936222205755	0.0781388330052179	0.0473584058923431
17.0224044808962	0.0161916742444342	0.0782929875316898	0.047373911566031
17.0244048809762	0.0161897324848861	0.078447139509906	0.0473894374070925
17.0264052810562	0.0161877969580943	0.0786012835524431	0.0474049839246707
17.0284056811362	0.0161858676802217	0.0787554142718791	0.0474205516279089
17.0304060812162	0.0161839446674314	0.0789095262807908	0.0474361410259501
17.0324064812963	0.0161820279358864	0.0790636141917561	0.0474517526279376
17.0344068813763	0.0161801175017498	0.0792176726173519	0.0474673869430144
17.0364072814563	0.0161782133811845	0.079371696170156	0.0474830444803238
17.0384076815363	0.0161763155903536	0.0795256794627452	0.047498725749009
17.0404080816163	0.0161744241454202	0.0796796171076976	0.047514431258213
17.0424084816963	0.0161725390625472	0.0798335037175898	0.0475301615170792
17.0444088817764	0.0161706603578977	0.0799873339049998	0.0475459170347505
17.0464092818564	0.0161687880476347	0.0801411022825044	0.0475616983203703
17.0484096819364	0.0161669221479212	0.0802948034626815	0.0475775058830816
17.0504100820164	0.0161650626749203	0.0804484320581079	0.0475933402320277
17.0524104820964	0.016163209644795	0.0806019826813616	0.0476092018763516
17.0544108821764	0.0161613630737084	0.0807554499450194	0.0476250913251966
17.0564112822565	0.0161595229778233	0.0809088284616591	0.0476410090877059
17.0584116823365	0.016157689373303	0.0810621128438576	0.0476569556730225
17.0604120824165	0.0161558622763103	0.0812152977041928	0.0476729315902897
17.0624124824965	0.0161540417030084	0.0813683776552414	0.0476889373486507
17.0644128825765	0.0161522276695602	0.0815213473095815	0.0477049734572485
17.0664132826565	0.0161504201921289	0.0816742012797898	0.0477210404252264
17.0684136827365	0.0161486192868773	0.0818269341784443	0.0477371387617276
17.0704140828166	0.0161468249699686	0.0819795406181217	0.0477532689758951
17.0724144828966	0.0161450372575657	0.0821320152113999	0.0477694315768722
17.0744148829766	0.0161432561658317	0.0822843525708559	0.047785627073802
17.0764152830566	0.0161414817109297	0.0824365473090674	0.0478018559758277
17.0784156831366	0.0161397139090226	0.0825885940386113	0.0478181187920925
17.0804160832166	0.0161379527762735	0.0827404873720655	0.0478344160317395
17.0824164832967	0.0161361983288454	0.0828922219220069	0.0478507482039118
17.0844168833767	0.0161344505829013	0.0830437923010133	0.0478671158177528
17.0864172834567	0.0161327095546043	0.0831951931216615	0.0478835193824055
17.0884176835367	0.0161309752601173	0.0833464189965295	0.047899959407013
17.0904180836167	0.0161292477156035	0.0834974645381941	0.0479164364007186
17.0924184836967	0.0161275269372258	0.0836483243592331	0.0479329508726655
17.0944188837768	0.0161258129411473	0.0837989930722235	0.0479495033319967
17.0964192838568	0.016124105743531	0.083949465289743	0.0479660942878555
17.0984196839368	0.0161224053605399	0.0840997356243686	0.047982724249385
17.1004200840168	0.0161207118083371	0.0842497986886781	0.0479993937257285
17.1024204840968	0.0161190251030855	0.0843996490952484	0.0480161032260289
17.1044208841768	0.0161173452609483	0.0845492814566573	0.0480328532594296
17.1064212842569	0.0161156722980884	0.0846986903854817	0.0480496443350737
17.1084216843369	0.0161140062306688	0.0848478704942994	0.0480664769621043
17.1104220844169	0.0161123470748527	0.0849968163956874	0.0480833516496646
17.1124224844969	0.0161106948468029	0.0851455227022234	0.0481002689068979
17.1144228845769	0.0161090495626826	0.0852939840264844	0.0481172292429472
17.1164232846569	0.0161074112386548	0.0854421949810482	0.0481342331669557
17.1184236847369	0.0161057798908824	0.0855901501784916	0.0481512811880666
17.120424084817	0.0161041555355286	0.0857378442313926	0.048168373815423
17.122424484897	0.0161025381887564	0.085885271752328	0.0481855115581682
17.124424884977	0.0161009278667287	0.0860324273538756	0.0482026949254452
17.126425285057	0.0160993245856086	0.0861793056486123	0.0482199244263973
17.128425685137	0.0160977283615592	0.0863259012491161	0.0482372005701677
17.130426085217	0.0160961392107434	0.0864722087679636	0.0482545238658993
17.1324264852971	0.0160945571493244	0.0866182228177329	0.0482718948227356
17.1344268853771	0.016092982193465	0.0867639380110007	0.0482893139498196
17.1364272854571	0.0160914143593284	0.0869093489603449	0.0483067817562944
17.1384276855371	0.0160898536630776	0.0870544502783425	0.0483242987513033
17.1404280856171	0.0160883001208755	0.0871992365775712	0.0483418654439894
17.1424284856971	0.0160867537488853	0.0873437024706079	0.0483594823434959
17.1444288857772	0.01608521456327	0.0874878425700304	0.048377149958966
17.1464292858572	0.0160836825801925	0.0876316514884157	0.0483948687995427
17.1484296859372	0.016082157815816	0.0877751238383416	0.0484126393743694
17.1504300860172	0.0160806402863033	0.087918254232385	0.048430462192589
17.1524304860972	0.0160791300078177	0.0880610372831237	0.048448337763345
17.1544308861772	0.016077626996522	0.0882034676031345	0.0484662665957802
17.1564312862573	0.0160761312685794	0.0883455398049955	0.0484842491990381
17.1584316863373	0.0160746428401528	0.0884872485012833	0.0485022860822616
17.1604320864173	0.0160731617274053	0.0886285883045759	0.048520377754594
17.1624324864973	0.0160716879464999	0.0887695538274501	0.0485385247251784
17.1644328865773	0.0160702215135996	0.0889101396824838	0.0485567275031581
17.1664332866573	0.0160687624448675	0.0890503404822539	0.0485749865976762
17.1684336867373	0.0160673107564665	0.0891901508393382	0.0485933025178758
17.1704340868174	0.0160658664645598	0.0893295653663136	0.0486116757729
17.1724344868974	0.0160644295853103	0.089468578675758	0.0486301068718922
17.1744348869774	0.0160630001348811	0.0896071853802481	0.0486485963239954
17.1764352870574	0.0160615781294352	0.0897453800923619	0.0486671446383529
17.1784356871374	0.0160601635851356	0.0898831574246762	0.0486857523241076
17.1804360872174	0.0160587565181454	0.090020511989769	0.048704419890403
17.1824364872975	0.0160573569446275	0.0901574384002169	0.048723147846382
17.1844368873775	0.016055964880745	0.0902939312685981	0.0487419367011879
17.1864372874575	0.016054580342661	0.0904299852074891	0.0487607869639639
17.1884376875375	0.0160532033465384	0.090565594829468	0.0487796991438531
17.1904380876175	0.0160518339085404	0.0907007547471117	0.0487986737499986
17.1924384876975	0.0160504720448298	0.0908354595729979	0.0488177112915437
17.1944388877776	0.0160491177715698	0.0909697039197035	0.0488368122776314
17.1964392878576	0.0160477711049233	0.0911034823998064	0.0488559772174051
17.1984396879376	0.0160464320610534	0.0912367896258835	0.0488752066200078
17.2004400880176	0.0160451006561232	0.0913696202105125	0.0488945009945827
17.2024404880976	0.0160437769062956	0.0915019687662705	0.0489138608502729
17.2044408881776	0.0160424608277337	0.0916338299057352	0.0489332866962217
17.2064412882577	0.0160411524366005	0.0917651982414835	0.0489527790415722
17.2084416883377	0.0160398517490591	0.0918960683860932	0.0489723383954676
17.2104420884177	0.0160385587812724	0.0920264349521413	0.048991965267051
17.2124424884977	0.0160372735494035	0.0921562925522055	0.0490116601654656
17.2144428885777	0.0160359960696154	0.0922856357988629	0.0490314235998545
17.2164432886577	0.0160347263580712	0.0924144593046911	0.0490512560793611
17.2184436887377	0.0160334644309338	0.0925427576822671	0.0490711581131282
17.2204440888178	0.0160322103043663	0.0926705255441687	0.0490911302102993
17.2224444888978	0.0160309639945318	0.0927977575029729	0.0491111728800174
17.2244448889778	0.0160297255175932	0.0929244481712573	0.0491312866314257
17.2264452890578	0.0160284948897136	0.0930505921615991	0.0491514719736674
17.2284456891378	0.016027272127056	0.0931761840865758	0.0491717294158856
17.2304460892178	0.0160260572457834	0.0933012185587646	0.0491920594672235
17.2324464892979	0.0160248502620589	0.0934256901907431	0.0492124626368243
17.2344468893779	0.0160236511920455	0.0935495935950884	0.049232939433831
17.2364472894579	0.0160224600519062	0.0936729233843781	0.049253490367387
17.2384476895379	0.0160212768578041	0.0937956741711893	0.0492741159466354
17.2404480896179	0.0160201016259021	0.0939178405680997	0.0492948166807193
17.2424484896979	0.0160189343723634	0.0940394171876862	0.0493155930787818
17.244448889778	0.0160177751133508	0.0941603986425267	0.0493364456499663
17.246449289858	0.0160166238650275	0.0942807795451981	0.0493573749034157
17.248449689938	0.0160154806435565	0.0944005545082781	0.0493783813482734
17.250450090018	0.0160143454651009	0.0945197181443437	0.0493994654936824
17.252450490098	0.0160132183458235	0.0946382650659728	0.049420627848786
17.254450890178	0.0160120993018875	0.0947561898857421	0.0494418689227272
17.2564512902581	0.016010988349456	0.0948734872162296	0.0494631892246493
17.2584516903381	0.0160098855046918	0.0949901516700122	0.0494845892636954
17.2604520904181	0.0160087907837581	0.0951061778596675	0.0495060695490088
17.2624524904981	0.0160077042028179	0.0952215603977727	0.0495276305897324
17.2644528905781	0.0160066257780341	0.0953362938969054	0.0495492728950096
17.2664532906581	0.0160055555255699	0.0954503729696426	0.0495709969739835
17.2684536907381	0.0160044934615883	0.0955637922285621	0.0495928033357973
17.2704540908182	0.0160034396022522	0.0956765462862409	0.049614692489594
17.2724544908982	0.0160023939637248	0.0957886297552566	0.049636664944517
17.2744548909782	0.016001356562169	0.0959000372481863	0.0496587212097093
17.2764552910582	0.0160003274137478	0.0960107633776077	0.0496808617943142
17.2784556911382	0.0159993065346244	0.0961208027560979	0.0497030872074747
17.2804560912182	0.0159982939409617	0.0962301499962344	0.0497253979583341
17.2824564912983	0.0159972896489227	0.0963387997105944	0.0497477945560355
17.2844568913783	0.0159962936746706	0.0964467465117556	0.0497702775097221
17.2864572914583	0.0159953060343682	0.0965539850122949	0.049792847328537
17.2884576915383	0.0159943267441786	0.09666050982479	0.0498155045216235
17.2904580916183	0.015993355820265	0.0967663155618181	0.0498382495981246
17.2924584916983	0.0159923932787902	0.0968713968359568	0.0498610830671837
17.2944588917784	0.0159914391359173	0.096975748259783	0.0498840054379437
17.2964592918584	0.0159904934078093	0.0970793644458746	0.0499070172195479
17.2984596919384	0.0159895561106294	0.0971822400068085	0.0499301189211395
17.3004600920184	0.0159886272605404	0.0972843695551625	0.0499533110518616
17.3024604920984	0.0159877068737055	0.0973857477035135	0.0499765941208573
17.3044608921784	0.0159867949662876	0.0974863690644393	0.0499999686372699
17.3064612922585	0.0159858915544498	0.0975862282505169	0.0500234351102425
17.3084616923385	0.0159849966543551	0.097685319874324	0.0500469940489184
17.3104620924185	0.0159841102821665	0.0977836385484376	0.0500706459624405
17.3124624924985	0.0159832324540471	0.0978811788854354	0.0500943913599522
17.3144628925785	0.0159823631861599	0.0979779354978944	0.0501182307505965
17.3164632926585	0.0159815024946679	0.0980739029983924	0.0501421646435168
17.3184636927385	0.0159806503957342	0.0981690759995063	0.050166193547856
17.3204640928186	0.0159798069055217	0.0982634491138139	0.0501903179727574
17.3224644928986	0.0159789720401935	0.0983570169538922	0.0502145384273641
17.3244648929786	0.0159781458159127	0.0984497741323189	0.0502388554208194
17.3264652930586	0.0159773282488422	0.098541715261671	0.0502632694622663
17.3284656931386	0.0159765193551451	0.0986328349545262	0.0502877810608481
17.3304660932186	0.0159757191509844	0.0987231278234615	0.0503123907257079
17.3324664932987	0.0159749276525231	0.0988125884810547	0.0503370989659889
17.3344668933787	0.0159741448759243	0.0989012115398827	0.0503619062908342
17.3364672934587	0.015973370837351	0.0989889916125233	0.0503868132093871
17.3384676935387	0.0159726055529662	0.0990759233115534	0.0504118202307906
17.3404680936187	0.015971849038933	0.0991620012495509	0.0504369278641879
17.3424684936987	0.0159711013114143	0.0992472200390926	0.0504621366187223
17.3444688937788	0.0159703623865733	0.0993315742927564	0.0504874470035369
17.3464692938588	0.0159696322805729	0.0994150586231192	0.0505128595277747
17.3484696939388	0.0159689110095761	0.0994976676427587	0.0505383747005791
17.3504700940188	0.015968198589746	0.099579395964252	0.0505639930310932
17.3524704940988	0.0159674950372456	0.0996602382001767	0.0505897150284601
17.3544708941788	0.015966800368238	0.0997401889631099	0.050615541201823
17.3564712942589	0.0159661145988861	0.0998192428656293	0.0506414720603251
17.3584716943389	0.0159654377453531	0.0998973945203119	0.0506675081131095
17.3604720944189	0.0159647698238018	0.0999746385397354	0.0506936498693195
17.3624724944989	0.0159641108503954	0.100050969536477	0.0507198978380981
17.3644728945789	0.0159634608412969	0.100126382123114	0.0507462525285885
17.3664732946589	0.0159628198126693	0.100200870912224	0.0507727144499339
17.3684736947389	0.0159621877806756	0.100274430516384	0.0507992841112776
17.370474094819	0.0159615647614788	0.100347055548171	0.0508259620217625
17.372474494899	0.0159609507712421	0.100418740620164	0.050852748690532
17.374474894979	0.0159603458261284	0.100489480344938	0.0508796446267291
17.376475295059	0.0159597499423007	0.100559269335073	0.0509066503394971
17.378475695139	0.0159591631359221	0.100628102203144	0.0509337663379791
17.380476095219	0.0159585854231556	0.10069597356173	0.0509609931313182
17.3824764952991	0.0159580168201642	0.100762878023407	0.0509883312286577
17.3844768953791	0.0159574573431109	0.100828810200754	0.0510157811391407
17.3864772954591	0.0159569070081589	0.100893764706346	0.0510433433719103
17.3884776955391	0.015956365831471	0.100957736152763	0.0510710184361098
17.3904780956191	0.0159558338292104	0.101020719152581	0.0510988068408823
17.3924784956991	0.01595531101754	0.101082708318378	0.051126709095371
17.3944788957792	0.015954797412623	0.10114369826273	0.0511547257087189
17.3964792958592	0.0159542930306222	0.101203683598215	0.0511828571900694
17.3984796959392	0.0159537978877008	0.101262658937412	0.0512111040485655
17.4004800960192	0.0159533120000218	0.101320618892896	0.0512394667933506
17.4024804960992	0.0159528353837481	0.101377558077245	0.0512679459335675
17.4044808961792	0.0159523680550429	0.101433471103038	0.0512965419783597
17.4064812962593	0.0159519100300691	0.10148835258285	0.0513252554368701
17.4084816963393	0.0159514613249899	0.10154219712926	0.0513540868182421
17.4104820964193	0.0159510219559681	0.101594999354844	0.0513830366316187
17.4124824964993	0.0159505919391669	0.101646753872181	0.0514121053861432
17.4144828965793	0.0159501712907492	0.101697455293847	0.0514412935909586
17.4164832966593	0.0159497600268781	0.10174709823242	0.0514706017552083
17.4184836967393	0.0159493581637167	0.101795677300477	0.0515000303880352
17.4204840968194	0.0159489657174278	0.101843187110596	0.0515295799985827
17.4224844968994	0.0159485827041747	0.101889622275354	0.0515592510959938
17.4244848969794	0.0159482091401203	0.101934977407328	0.0515890441894117
17.4264852970594	0.0159478450414276	0.101979247119096	0.0516189597879796
17.4284856971394	0.0159474904242596	0.102022426023235	0.0516489984008407
17.4304860972194	0.0159471453047794	0.102064508732322	0.0516791605371381
17.4324864972995	0.0159468096991501	0.102105489858935	0.0517094467060151
17.4344868973795	0.0159464836235345	0.102145364015651	0.0517398574166146
17.4364872974595	0.0159461670940959	0.102184125815048	0.05177039317808
17.4384876975395	0.0159458601269971	0.102221769869703	0.0518010544995544
17.4404880976195	0.0159455627384013	0.102258290792193	0.0518318418901809
17.4424884976995	0.0159452749444714	0.102293683195095	0.0518627558591028
17.4444888977796	0.0159449967613705	0.102327941690987	0.0518937969154631
17.4464892978596	0.0159447282052615	0.102361060892447	0.0519249655684051
17.4484896979396	0.0159444692923077	0.102393035412051	0.051956262327072
17.4504900980196	0.0159442200386718	0.102423859862377	0.0519876877006068
17.4524904980996	0.0159439804605171	0.102453528856003	0.0520192421981528
17.4544908981796	0.0159437505740065	0.102482037005506	0.052050926328853
17.4564912982597	0.015943530395303	0.102509378923462	0.0520827406018509
17.4584916983397	0.0159433199405697	0.10253554922245	0.0521146855262893
17.4604920984197	0.0159431192259695	0.102560542515047	0.0521467616113116
17.4624924984997	0.0159429282676656	0.10258435341383	0.0521789693660608
17.4644928985797	0.015942747081821	0.102606976531377	0.0522113092996802
17.4664932986597	0.0159425756845986	0.102628406480265	0.0522437819213129
17.4684936987397	0.0159424140921615	0.102648637873071	0.0522763877401021
17.4704940988198	0.0159422623206728	0.102667665322372	0.0523091272651909
17.4724944988998	0.0159421203862954	0.102685483440747	0.0523420010057227
17.4744948989798	0.0159419883051924	0.102702086840772	0.0523750094708403
17.4764952990598	0.0159418660935269	0.102717470135024	0.0524081531696871
17.4784956991398	0.0159417537674617	0.102731627936082	0.0524414326114062
17.4804960992198	0.0159416513431601	0.102744554856522	0.0524748483051409
17.4824964992999	0.0159415588367849	0.102756245508923	0.0525084007600341
17.4844968993799	0.0159414762644993	0.10276669450586	0.0525420904852292
17.4864972994599	0.0159414036424662	0.102775896459912	0.0525759179898692
17.4884976995399	0.0159413409868487	0.102783845983655	0.0526098837830975
17.4904980996199	0.0159412883138098	0.102790537689668	0.0526439883740569
17.4924984996999	0.0159412456395125	0.102795966190528	0.052678232271891
17.49449889978	0.0159412129801199	0.102800126098812	0.0527126159857426
17.49649929986	0.015941190351795	0.102803012027097	0.0527471400247551
17.49849969994	0.0159411777707008	0.10280461858796	0.0527818048980715
17.50050010002	0.0159412018977538	0.102804954989628	0.0528166259857802
17.5025005001	0.0159418481271185	0.102804339723221	0.0528519303645317
17.50450090018	0.0159433534708633	0.102802908416665	0.0528878503173457
17.5065013002601	0.0159457148479091	0.102800666335797	0.0529243840751533
17.5085017003401	0.0159489291771771	0.102797618746453	0.0529615298688861
17.5105021004201	0.0159529933775881	0.102793770914471	0.0529992859294752
17.5125025005001	0.0159579043680634	0.102789128105687	0.0530376504878523
17.5145029005801	0.0159636590675239	0.102783695585938	0.0530766217749484
17.5165033006601	0.0159702543948907	0.102777478621061	0.0531161980216952
17.5185037007401	0.0159776872690848	0.102770482476893	0.0531563774590237
17.5205041008202	0.0159859546090273	0.102762712419271	0.0531971583178656
17.5225045009002	0.0159950533336392	0.102754173714031	0.053238538829152
17.5245049009802	0.0160049803618417	0.10274487162701	0.0532805172238145
17.5265053010602	0.0160157326125556	0.102734811424045	0.0533230917327843
17.5285057011402	0.0160273070047022	0.102723998370973	0.0533662605869928
17.5305061012202	0.0160397004572023	0.102712437733631	0.0534100220173713
17.5325065013003	0.0160529098889772	0.102700134777855	0.0534543742548514
17.5345069013803	0.0160669322189478	0.102687094769483	0.0534993155303641
17.5365073014603	0.0160817643660351	0.10267332297435	0.0535448440748411
17.5385077015403	0.0160974032491603	0.102658824658295	0.0535909581192135
17.5405081016203	0.0161138457872443	0.102643605087153	0.0536376558944129
17.5425085017003	0.0161310888992083	0.102627669526761	0.0536849356313704
17.5445089017804	0.0161491295039732	0.102611023242957	0.0537327955610176
17.5465093018604	0.0161679645204602	0.102593671501578	0.0537812339142856
17.5485097019404	0.0161875908675902	0.102575619568459	0.0538302489221061
17.5505101020204	0.0162080054642843	0.102556872709438	0.0538798388154102
17.5525105021004	0.0162292052294636	0.102537436190352	0.0539300018251294
17.5545109021804	0.0162511870820491	0.102517315277037	0.0539807361821949
17.5565113022605	0.0162739479409619	0.10249651523533	0.0540320401175383
17.5585117023405	0.0162974847251229	0.102475041331068	0.0540839118620907
17.5605121024205	0.0163217943534533	0.102452898830089	0.0541363496467837
17.5625125025005	0.0163468737448741	0.102430092998228	0.0541893517025485
17.5645129025805	0.0163727198183064	0.102406629101322	0.0542429162603166
17.5665133026605	0.0163993294926712	0.102382512405209	0.0542970415510191
17.5685137027405	0.0164266996868895	0.102357748175725	0.0543517258055877
17.5705141028206	0.0164548273198824	0.102332341678707	0.0544069672549535
17.5725145029006	0.016483709310571	0.102306298179991	0.0544627641300481
17.5745149029806	0.0165133425778762	0.102279622945415	0.0545191146618025
17.5765153030606	0.0165437240407192	0.102252321240816	0.0545760170811485
17.5785157031406	0.016574850618021	0.10222439833203	0.0546334696190171
17.5805161032206	0.0166067192287026	0.102195859484894	0.0546914705063399
17.5825165033007	0.0166393267916851	0.102166709965244	0.0547500179740481
17.5845169033807	0.0166726702258896	0.102136955038919	0.0548091102530733
17.5865173034607	0.016706746450237	0.102106599971754	0.0548687455743465
17.5885177035407	0.0167415523836485	0.102075650029586	0.0549289221687994
17.5905181036207	0.016777084945045	0.102044110478252	0.0549896382673631
17.5925185037007	0.0168133410533477	0.102011986583589	0.0550508921009692
17.5945189037808	0.0168503176274775	0.101979283611434	0.0551126819005488
17.5965193038608	0.0168880115863556	0.101946006827623	0.0551750058970335
17.5985197039408	0.0169264198489029	0.101912161497994	0.0552378623213545
17.6005201040208	0.0169655393340407	0.101877752888383	0.0553012494044433
17.6025205041008	0.0170053669606897	0.101842786264627	0.0553651653772311
17.6045209041808	0.0170458996477712	0.101807266892563	0.0554296084706495
17.6065213042609	0.0170871343142061	0.101771200038027	0.0554945769156295
17.6085217043409	0.0171290678789155	0.101734590966857	0.0555600689431029
17.6105221044209	0.0171716972608205	0.101697444944889	0.0556260827840007
17.6125225045009	0.0172150193788422	0.101659767237961	0.0556926166692545
17.6145229045809	0.0172590311519014	0.101621563111908	0.0557596688297954
17.6165233046609	0.0173037294989194	0.101582837832567	0.0558272374965549
17.6185237047409	0.0173491113388172	0.101543596665777	0.0558953209004646
17.620524104821	0.0173951735905158	0.101503844877372	0.0559639172724556
17.622524504901	0.0174419131729362	0.101463587733191	0.0560330248434592
17.624524904981	0.0174893270049995	0.10142283049907	0.0561026418444068
17.626525305061	0.0175374120056268	0.101381578440845	0.05617276650623
17.628525705141	0.0175861650937391	0.101339836824354	0.05624339705986
17.630526105221	0.0176355831882574	0.101297610915434	0.0563145317362281
17.6325265053011	0.0176856632081027	0.101254905979921	0.0563861687662656
17.6345269053811	0.0177364020721964	0.101211727283651	0.0564583063809041
17.6365273054611	0.0177877966994592	0.101168080092463	0.0565309428110749
17.6385277055411	0.0178398440088121	0.101123969672192	0.0566040762877092
17.6405281056211	0.0178925409191764	0.101079401288676	0.0566777050417384
17.6425285057011	0.017945884349473	0.101034380207751	0.0567518273040941
17.6445289057812	0.0179998712186231	0.100988911695254	0.0568264413057074
17.6465293058612	0.0180544984455475	0.100943001017022	0.0569015452775097
17.6485297059412	0.0181097629491674	0.100896653438892	0.0569771374504324
17.6505301060212	0.0181656616484039	0.100849874226701	0.057053216055407
17.6525305061012	0.018222191462178	0.100802668646284	0.0571297793233647
17.6545309061812	0.0182793493094107	0.10075504196348	0.0572068254852368
17.6565313062613	0.018337132109023	0.100706999444125	0.0572843527719547
17.6585317063413	0.0183955367799361	0.100658546354056	0.05736235941445
17.6605321064213	0.018454560241071	0.10060968795911	0.0574408436436539
17.6625325065013	0.0185141994113487	0.100560429525123	0.0575198036904976
17.6645329065813	0.0185744512096902	0.100510776317932	0.0575992377859126
17.6665333066613	0.0186353125550167	0.100460733603374	0.0576791441608304
17.6685337067413	0.0186967803662492	0.100410306647286	0.0577595210461822
17.6705341068214	0.0187588515623086	0.100359500715505	0.0578403666728993
17.6725345069014	0.0188215230621161	0.100308321073867	0.0579216792719131
17.6745349069814	0.0188847917845928	0.10025677298821	0.0580034570741551
17.6765353070614	0.0189486546486596	0.10020486172437	0.0580856983105567
17.6785357071414	0.0190131085732376	0.100152592548184	0.0581684012120489
17.6805361072214	0.0190781504772478	0.100099970725488	0.0582515640095634
17.6825365073015	0.0191437772796114	0.10004700152212	0.0583351849340315
17.6845369073815	0.0192099858992494	0.099993690203917	0.0584192622163846
17.6865373074615	0.0192767732550827	0.0999400420367149	0.0585037940875538
17.6885377075415	0.0193441362660324	0.0998860622863509	0.0585887787784706
17.6905381076215	0.0194120718510198	0.0998317562186616	0.0586742145200666
17.6925385077015	0.0194805769289657	0.099777129099484	0.058760099543273
17.6945389077816	0.0195496484187911	0.099722186194655	0.0588464320790209
17.6965393078616	0.0196192832394171	0.0996669327700113	0.058933210358242
17.6985397079416	0.0196894783097649	0.0996113740913896	0.0590204326118676
17.7005401080216	0.0197602305487555	0.0995555154246269	0.0591080970708291
17.7025405081016	0.0198315368753098	0.09949936203556	0.0591962019660575
17.7045409081816	0.0199033942083489	0.0994429191900257	0.0592847455284846
17.7065413082617	0.019975799466794	0.0993861921538606	0.0593737259890416
17.7085417083417	0.020048749569566	0.0993291861929018	0.05946314157866
17.7105421084217	0.0201222414355859	0.0992719065729861	0.0595529905282708
17.7125425085017	0.0201962719837748	0.0992143585599502	0.0596432710688056
17.7145429085817	0.020270838133054	0.0991565474196308	0.0597339814311959
17.7165433086617	0.0203459368023442	0.0990984784178649	0.0598251198463729
17.7185437087417	0.0204215649105665	0.0990401568204894	0.0599166845452678
17.7205441088218	0.0204977193766421	0.098981587893341	0.0600086737588122
17.7225445089018	0.020574397119492	0.0989227769022563	0.0601010857179375
17.7245449089818	0.0206515950580373	0.0988637291130724	0.060193918653575
17.7265453090618	0.0207293101111988	0.0988044497916261	0.0602871707966558
17.7285457091418	0.0208075391978978	0.0987449442037542	0.0603808403781115
17.7305461092218	0.0208862792370553	0.0986852176152933	0.0604749256288736
17.7325465093019	0.0209655271475924	0.0986252752920804	0.0605694247798733
17.7345469093819	0.0210452798484298	0.0985651224999524	0.0606643360620418
17.7365473094619	0.0211255342584889	0.0985047645047461	0.0607596577063107
17.7385477095419	0.0212062872966908	0.098444206572298	0.0608553879436114
17.7405481096219	0.0212875358819564	0.0983834539684452	0.0609515250048751
17.7425485097019	0.0213692769332067	0.0983225119590245	0.0610480671210331
17.744548909782	0.0214515073693627	0.0982613858098728	0.0611450125230169
17.746549309862	0.0215342241093457	0.0982000807868265	0.061242359441758
17.748549709942	0.0216174240720767	0.0981386021557228	0.0613401061081875
17.750550110022	0.0217011041764764	0.0980769551823986	0.0614382507532368
17.752550510102	0.0217852613414661	0.0980151451326904	0.0615367916078373
17.754550910182	0.0218698924859671	0.0979531772724351	0.0616357269029205
17.7565513102621	0.0219549945289001	0.0978910568674695	0.0617350548694177
17.7585517103421	0.0220405643891862	0.0978287891836307	0.06183477373826
17.7605521104221	0.0221265989857464	0.0977663794867552	0.061934881740379
17.7625525105021	0.022213095237502	0.0977038330426798	0.0620353771067062
17.7645529105821	0.0223000500633739	0.0976411551172415	0.0621362580681728
17.7665533106621	0.022387460382283	0.0975783509762771	0.0622375228557099
17.7685537107421	0.0224753231131505	0.0975154258856233	0.0623391697002492
17.7705541108222	0.0225636351748976	0.0974523851111169	0.0624411968327222
17.7725545109022	0.0226523934864452	0.0973892339185948	0.0625436024840599
17.7745549109822	0.0227415949667141	0.0973259775738939	0.0626463848851937
17.7765553110622	0.0228312365346257	0.0972626213428509	0.0627495422670551
17.7785557111422	0.022921315109101	0.0971991704913025	0.0628530728605755
17.7805561112222	0.023011827609061	0.0971356302850857	0.0629569748966863
17.7825565113023	0.0231027709534265	0.0970720059900373	0.0630612466063185
17.7845569113823	0.0231941420611189	0.0970083028719941	0.0631658862204037
17.7865573114623	0.0232859378510592	0.0969445261967928	0.0632708919698735
17.7885577115423	0.0233781552421684	0.0968806812302703	0.063376262085659
17.7905581116223	0.0234707911533673	0.0968167732382635	0.0634819947986914
17.7925585117023	0.0235638425035772	0.0967528074866092	0.0635880883399023
17.7945589117824	0.0236573062117193	0.0966887892411439	0.0636945409402232
17.7965593118624	0.0237511791967145	0.0966247237677048	0.0638013508305852
17.7985597119424	0.0238454583774836	0.0965606163321286	0.0639085162419196
17.8005601120224	0.0239401406729479	0.0964964722002522	0.064016035405158
17.8025605121024	0.0240352230020286	0.0964322966379121	0.0641239065512317
17.8045609121824	0.0241307022836465	0.0963680949109454	0.0642321279110721
17.8065613122625	0.0242265754367225	0.0963038722851889	0.0643406977156103
17.8085617123425	0.0243228393801779	0.0962396340264794	0.0644496141957779
17.8105621124225	0.0244194910329339	0.0961753854006535	0.0645588755825064
17.8125625125025	0.0245165273139114	0.0961111316735482	0.0646684801067269
17.8145629125825	0.0246139451420311	0.0960468781110004	0.0647784259993707
17.8165633126625	0.0247117414362145	0.0959826299788469	0.0648887114913692
17.8185637127425	0.0248099131153825	0.0959183925429242	0.0649993348136541
17.8205641128226	0.0249084570984563	0.0958541710690694	0.0651102941971566
17.8225645129026	0.0250073703043565	0.0957899708231194	0.0652215878728077
17.8245649129826	0.0251066496520045	0.0957257970709109	0.0653332140715391
17.8265653130626	0.0252062920603215	0.0956616550782805	0.0654451710242823
17.8285657131426	0.0253062944482283	0.0955975501110652	0.0655574569619684
17.8305661132226	0.0254066537346458	0.095533487435102	0.0656700701155287
17.8325665133027	0.0255073668384953	0.0954694723162275	0.0657830087158947
17.8345669133827	0.0256084306786979	0.0954055100202785	0.0658962709939979
17.8365673134627	0.0257098421741746	0.0953416058130918	0.0660098551807696
17.8385677135427	0.0258115982438461	0.0952777649605044	0.0661237595071408
17.8405681136227	0.0259136958066338	0.095213992728353	0.0662379822040432
17.8425685137027	0.0260161317814588	0.0951502943824743	0.0663525215024082
17.8445689137828	0.0261189030872419	0.0950866751887054	0.066467375633167
17.8465693138628	0.0262220066429045	0.0950231404128827	0.0665825428272511
17.8485697139428	0.0263254393673672	0.0949596953208435	0.0666980213155916
17.8505701140228	0.0264291981795514	0.0948963451784242	0.0668138093291203
17.8525705141028	0.0265332799983779	0.0948330952514619	0.0669299050987681
17.8545709141828	0.026637681742768	0.0947699508057932	0.0670463068554668
17.8565713142629	0.0267424003316425	0.0947069171072552	0.0671630128301473
17.8585717143429	0.0268474326839227	0.0946439994216843	0.0672800212537414
17.8605721144229	0.0269527757185294	0.0945812030149177	0.06739733035718
17.8625725145029	0.0270584263543839	0.094518533152792	0.067514938371395
17.8645729145829	0.0271643815104069	0.0944559951011441	0.0676328435273172
17.8665733146629	0.0272706381055199	0.0943935941258108	0.0677510440558785
17.8685737147429	0.0273771930586435	0.0943313354926289	0.0678695381880098
17.870574114823	0.0274840432886991	0.0942692244674352	0.0679883241546429
17.872574514903	0.0275911857146074	0.0942072663160666	0.0681074001867087
17.874574914983	0.0276986172552899	0.0941454663043598	0.068226764515139
17.876575315063	0.0278063348296673	0.0940838296981518	0.0683464153708647
17.878575715143	0.0279143353566608	0.0940223617632791	0.0684663509848176
17.880576115223	0.0280226157551913	0.0939610677655788	0.0685865695879287
17.8825765153031	0.02813117294418	0.0938999529708876	0.0687070694111298
17.8845769153831	0.0282400038425478	0.0938390226450423	0.0688278486853517
17.8865773154631	0.0283491053692161	0.0937782820538798	0.0689489056415264
17.8885777155431	0.0284584744431054	0.0937177364632368	0.0690702385105846
17.8905781156231	0.0285681079831373	0.0936573911389502	0.0691918455234582
17.8925785157031	0.0286780029082323	0.0935972513468568	0.0693137249110782
17.8945789157832	0.028788156137312	0.0935373223527934	0.0694358749043762
17.8965793158632	0.028898564589297	0.0934776094225969	0.0695582937342834
17.8985797159432	0.0290092251831087	0.0934181178221039	0.0696809796317314
17.9005801160232	0.0291201348376678	0.0933588528171514	0.0698039308276511
17.9025805161032	0.0292312904718957	0.0932998196735762	0.0699271455529744
17.9045809161832	0.0293426890047131	0.0932410236572151	0.0700506220386322
17.9065813162633	0.0294543273550415	0.0931824700339048	0.0701743585155564
17.9085817163433	0.0295662024418014	0.0931241640694823	0.0702983532146777
17.9105821164233	0.0296783111839143	0.0930661110297843	0.070422604366928
17.9125825165033	0.0297906505003009	0.0930083161806476	0.0705471102032383
17.9145829165833	0.0299032173098827	0.0929507847879091	0.0706718689545404
17.9165833166633	0.0300160085315801	0.0928935221174056	0.0707968788517651
17.9185837167433	0.0301290210843149	0.0928365334349738	0.0709221381258443
17.9205841168234	0.0302422518870075	0.0927798240064507	0.0710476450077088
17.9225845169034	0.0303556978585793	0.092723399097673	0.0711733977282906
17.9245849169834	0.0304693559179512	0.0926672639744775	0.0712993945185205
17.9265853170634	0.0305832229840445	0.092611423902701	0.0714256336093303
17.9285857171434	0.0306972959757798	0.0925558841481805	0.0715521132316509
17.9305861172234	0.0308115718120786	0.0925006499767526	0.0716788316164141
17.9325865173035	0.0309260474118616	0.0924457266542542	0.071805786994551
17.9345869173835	0.0310407196940502	0.092391119446522	0.0719329775969931
17.9365873174635	0.0311555855775651	0.0923368336193931	0.0720604016546716
17.9385877175435	0.0312706419813277	0.092282874438704	0.0721880573985182
17.9405881176235	0.0313858858242586	0.0922292471702918	0.0723159430594637
17.9425885177035	0.0315013140252793	0.0921759570799931	0.0724440568684401
17.9445889177836	0.0316169235033104	0.0921230094336448	0.0725723970563782
17.9465893178636	0.0317327111772735	0.0920704094970836	0.0727009618542099
17.9485897179436	0.0318486739660891	0.0920181625361466	0.0728297494928659
17.9505901180236	0.0319648087886787	0.0919662738166702	0.0729587582032783
17.9525905181036	0.0320811125639629	0.0919147486044916	0.0730879862163778
17.9545909181836	0.0321975822108632	0.0918635921654474	0.0732174317630963
17.9565913182637	0.0323142146483003	0.0918128097653746	0.0733470930743647
17.9585917183437	0.0324310067951955	0.0917624066701097	0.0734769683811148
17.9605921184237	0.0325479555704696	0.0917123881454899	0.0736070559142775
17.9625925185037	0.0326650578930439	0.0916627594573516	0.0737373539047847
17.9645929185837	0.0327823106818392	0.091613525871532	0.0738678605835672
17.9665933186637	0.0328997108557769	0.0915646926538677	0.0739985741815569
17.9685937187437	0.0330172553337776	0.0915162650701956	0.0741294929296846
17.9705941188238	0.0331349410347627	0.0914682483863524	0.0742606150588822
17.9725945189038	0.033252764877653	0.0914206478681751	0.0743919388000806
17.9745949189838	0.0333707237813699	0.0913734687815003	0.0745234623842116
17.9765953190638	0.033488814664834	0.0913267163921651	0.0746551840422061
17.9785957191438	0.0336070344469668	0.091280395966006	0.074787102004996
17.9805961192238	0.0337253800466888	0.09123451276886	0.0749192145035121
17.9825965193039	0.0338438483829217	0.0911890720665638	0.0750515197686862
17.9845969193839	0.033962436374586	0.0911440791249544	0.0751840160314493
17.9865973194639	0.0340811409406031	0.0910995392098684	0.0753167015227331
17.9885977195439	0.0341999589998937	0.0910554575871428	0.0754495744734687
17.9905981196239	0.0343188874713793	0.0910118395226143	0.0755826331145877
17.9925985197039	0.0344379232739805	0.0909686902821198	0.0757158756770212
17.994598919784	0.0345570633266188	0.090926015131496	0.0758493003917009
17.996599319864	0.0346763045482147	0.0908838193365798	0.0759829054895577
17.998599719944	0.0347956438576899	0.0908421081632079	0.0761166892015234
18.000600120024	0.0349150781739648	0.0908008868772174	0.076250649758529
18.002600520104	0.035034604415961	0.0907601607444447	0.0763847853915063
18.004600920184	0.035154219502599	0.090719935030727	0.0765190943313862
18.0066013202641	0.0352739203528005	0.0906802150019009	0.0766535748091004
18.0086017203441	0.0353937038854859	0.0906410059238033	0.0767882250555799
18.0106021204241	0.0355135670195768	0.0906023130622709	0.0769230433017566
18.0126025205041	0.0356335066739937	0.0905641416831407	0.0770580277785613
18.0146029205841	0.0357535197676582	0.0905264970522494	0.0771931767169258
18.0166033206641	0.0358736032194909	0.0904893844354338	0.0773284883477811
18.0186037207441	0.0359937539484132	0.0904528090985307	0.0774639609020589
18.0206041208242	0.0361139688733458	0.0904167763073771	0.0775995926106902
18.0226045209042	0.0362342449132102	0.0903812913278095	0.0777353817046068
18.0246049209842	0.0363545789869269	0.0903463594256651	0.0778713264147396
18.0266053210642	0.0364749680134175	0.0903119858667803	0.0780074249720204
18.0286057211442	0.0365954089116025	0.0902781759169922	0.0781436756073801
18.0306061212242	0.0367158986004035	0.0902449348421376	0.0782800765517506
18.0326065213043	0.036836433998741	0.0902122679080532	0.0784166260360626
18.0346069213843	0.0369570120255366	0.0901801803805758	0.0785533222912482
18.0366073214643	0.0370776295997108	0.0901486775255424	0.0786901635482381
18.0386077215443	0.0371982836401852	0.0901177646087896	0.0788271480379642
18.0406081216243	0.0373189710658803	0.0900874468961543	0.0789642739913574
18.0426085217043	0.0374396887957177	0.0900577296534734	0.0791015396393495
18.0446089217844	0.0375604337486179	0.0900286181465836	0.0792389432128714
18.0466093218644	0.0376812028435024	0.0900001176413218	0.0793764829428549
18.0486097219444	0.0378019929992919	0.0899722334035247	0.079514157060231
18.0506101220244	0.0379228011349078	0.0899449706990292	0.0796519637959314
18.0526105221044	0.0380436241692708	0.0899183347936722	0.0797899013808871
18.0546109221844	0.0381644590213023	0.0898923309532903	0.0799279680460298
18.0566113222645	0.0382853026099229	0.0898669644437205	0.0800661620222905
18.0586117223445	0.0384061518540542	0.0898422405307995	0.0802044815406011
18.0606121224245	0.0385270036726167	0.0898181644803642	0.0803429248318923
18.0626125225045	0.0386478549845319	0.0897947415582514	0.0804814901270961
18.0646129225845	0.0387687027087204	0.0897719770302979	0.0806201756571433
18.0666133226645	0.0388895437641038	0.0897498761623404	0.0807589796529657
18.0686137227445	0.0390103750696026	0.0897284442202159	0.0808979003454943
18.0706141228246	0.0391311935441383	0.0897076864697611	0.0810369359656608
18.0726145229046	0.0392519961066315	0.0896876081768129	0.0811760847443963
18.0746149229846	0.0393727796760037	0.0896682146072081	0.0813153449126324
18.0766153230646	0.0394935411711756	0.0896495110267834	0.0814547147013001
18.0786157231446	0.0396142775110686	0.0896315027013758	0.0815941923413313
18.0806161232246	0.0397349856146033	0.0896141948968219	0.0817337760636568
18.0826165233047	0.0398556624007012	0.0895975928789587	0.0818734640992084
18.0846169233847	0.0399763047882829	0.0895817019136229	0.082013254678917
18.0866173234647	0.0400969096962699	0.0895665272666514	0.0821531460337145
18.0886177235447	0.0402174740435828	0.089552074203881	0.0822931363945318
18.0906181236247	0.0403379947491432	0.0895383479911484	0.0824332239923007
18.0926185237047	0.0404584687318715	0.0895253538942906	0.0825734070579521
18.0946189237848	0.0405788929106893	0.0895130971791442	0.0827136838224178
18.0966193238648	0.0406992642045173	0.0895015831115463	0.0828540525166287
18.0986197239448	0.0408195795322768	0.0894908169573334	0.0829945113715166
18.1006201240248	0.0409398358128886	0.0894808039823426	0.0831350586180125
18.1026205241048	0.041060029965274	0.0894715494524105	0.0832756924870481
18.1046209241848	0.0411801589083537	0.089463058633374	0.0834164112095544
18.1066213242649	0.0413002195610492	0.0894553367910699	0.0835572130164632
18.1086217243449	0.0414202088422811	0.089448389191335	0.0836980961387054
18.1106221244249	0.0415401236709709	0.0894422211000062	0.0838390588072127
18.1126225245049	0.0416599609660392	0.0894368377829202	0.0839800992529162
18.1146229245849	0.0417797176464075	0.0894322445059139	0.0841212157067476
18.1166233246649	0.0418993906309963	0.0894284465348241	0.0842624063996379
18.1186237247449	0.0420189768387273	0.0894254491354876	0.0844036695625188
18.120624124825	0.0421384731885209	0.0894232575737413	0.0845450034263213
18.122624524905	0.0422578765992987	0.0894218771154218	0.0846864062219771
18.124624924985	0.0423771839899813	0.0894213130263661	0.0848278761804172
18.126625325065	0.0424967099923593	0.089421779900774	0.0849696133728218
18.128625725145	0.0426170793479831	0.0894236917473827	0.0851120152611984
18.130626125225	0.0427383057441882	0.0894270559750989	0.0852550914206696
18.1326265253051	0.0428603859477977	0.089431868792093	0.0853988406809765
18.1346269253851	0.0429833167256357	0.089438126406535	0.085543261871861
18.1366273254651	0.0431070948445254	0.0894458250265954	0.0856883538230643
18.1386277255451	0.0432317170712907	0.0894549608604442	0.0858341153643286
18.1406281256251	0.0433571801727549	0.0894655301162517	0.0859805453253947
18.1426285257051	0.0434834809157419	0.0894775290021882	0.086127642536005
18.1446289257852	0.043610616067075	0.0894909537264238	0.0862754058259003
18.1466293258652	0.0437385823935782	0.0895058004971289	0.086423834024823
18.1486297259452	0.0438673766620746	0.0895220655224735	0.0865729259625139
18.1506301260252	0.0439969956393882	0.0895397450106281	0.0867226804687152
18.1526305261052	0.0441274360923423	0.0895588351697628	0.086873096373168
18.1546309261852	0.0442586947877609	0.0895793322080478	0.0870241725056144
18.1566313262653	0.0443907684924671	0.0896012323336533	0.0871759076957955
18.1586317263453	0.044523653973285	0.0896245317547496	0.0873283007734533
18.1606321264253	0.0446573479970377	0.089649226679507	0.087481350568329
18.1626325265053	0.0447918473305493	0.0896753133160956	0.0876350559101645
18.1646329265853	0.0449271487406429	0.0897027878726857	0.0877894156287011
18.1666333266653	0.0450632489941426	0.0897316465574475	0.0879444285536808
18.1686337267453	0.0452001448578714	0.0897618855785512	0.0881000935148447
18.1706341268254	0.0453378330986536	0.0897935011441671	0.0882564093419349
18.1726345269054	0.0454763104833121	0.0898264894624654	0.0884133748646924
18.1746349269854	0.0456155737786712	0.0898608467416163	0.0885709889128594
18.1766353270654	0.0457556197515538	0.0898965691897901	0.0887292503161769
18.1786357271454	0.0458964451687841	0.089933653015157	0.0888881579043871
18.1806361272254	0.0460380467971852	0.0899720944258872	0.0890477105072309
18.1826365273055	0.0461804214035812	0.090011889630151	0.0892079069544506
18.1846369273855	0.0463235657547952	0.0900530348361185	0.0893687460757871
18.1866373274655	0.0464674766176513	0.0900955262519601	0.0895302267009826
18.1886377275455	0.0466121507589725	0.0901393600858458	0.0896923476597782
18.1906381276255	0.046757584945583	0.0901845325459461	0.0898551077819159
18.1926385277055	0.0469037759443059	0.0902310398404311	0.0900185058971368
18.1946389277856	0.0470507205219653	0.090278878177471	0.0901825408351831
18.1966393278656	0.0471984154453843	0.0903280437652361	0.0903472114257958
18.1986397279456	0.0473468574813869	0.0903785328118966	0.090512516498717
18.2006401280256	0.0474960433967963	0.0904303415256226	0.0906784548836878
18.2026405281056	0.0476459699584366	0.0904834661145846	0.0908450254104502
18.2046409281856	0.0477966339331308	0.0905379027869526	0.0910122269087454
18.2066413282657	0.0479480320877032	0.090593647750897	0.0911800582083155
18.2086417283457	0.0481001611889767	0.0906506972145878	0.0913485181389014
18.2106421284257	0.0482530180037754	0.0907090473861956	0.0915176055302454
18.2126425285057	0.0484065992989226	0.0907686944738902	0.0916873192120885
18.2146429285857	0.0485609018412422	0.0908296346858422	0.0918576580141728
18.2166433286657	0.0487159223975573	0.0908918642302215	0.0920286207662394
18.2186437287458	0.0488716577346922	0.0909553793151987	0.0922002062980303
18.2206441288258	0.0490281046194698	0.0910201761489436	0.0923724134392867
18.2226445289058	0.0491852598187142	0.0910862509396269	0.0925452410197507
18.2246449289858	0.0493431200992486	0.0911535998954184	0.0927186878691632
18.2266453290658	0.0495016822278971	0.0912222192244886	0.0928927528172666
18.2286457291458	0.0496609429714828	0.0912921051350076	0.0930674346938016
18.2306461292258	0.0498208990968297	0.0913632538351457	0.0932427323285106
18.2326465293059	0.0499815473707609	0.0914356615330731	0.0934186445511346
18.2346469293859	0.0501428845601006	0.0915093244369601	0.0935951701914156
18.2366473294659	0.0503049074316719	0.0915842387549768	0.0937723080790948
18.2386477295459	0.0504676127522988	0.0916604006952936	0.0939500570439143
18.2406481296259	0.0506309972888045	0.0917378064660805	0.094128415915615
18.2426485297059	0.050795057808013	0.091816452275508	0.0943073835239392
18.244648929786	0.0509597910767475	0.091896334331746	0.0944869586986278
18.246649329866	0.051125193861832	0.0919774488429652	0.0946671402694231
18.248649729946	0.0512912629300896	0.0920597920173353	0.094847927066066
18.250650130026	0.0514579950483446	0.0921433600630269	0.0950293179182987
18.252650530106	0.0516253869834198	0.0922281491882101	0.0952113116558623
18.254650930186	0.0517934355021395	0.0923141556010552	0.0953939071084988
18.2566513302661	0.0519621373713268	0.0924013755097322	0.0955771031059493
18.2586517303461	0.0521314893578057	0.0924898051224117	0.0957608984779559
18.2606521304261	0.0523014882283993	0.0925794406472636	0.0959452920542597
18.2626525305061	0.0524721307499318	0.0926702782924583	0.0961302826646029
18.2646529305861	0.0526434136892261	0.092762314266166	0.0963158691387263
18.2666533306661	0.0528153338131066	0.092855544776557	0.0965020503063723
18.2686537307461	0.0529878878883962	0.0929499660318013	0.0966888249972818
18.2706541308262	0.053161072681919	0.0930455742400695	0.0968761920411969
18.2726545309062	0.0533348849604981	0.0931423656095314	0.0970641502678588
18.2746549309862	0.0535093214909578	0.0932403363483576	0.0972526985070095
18.2766553310662	0.0536843790401208	0.093339482664718	0.09744183558839
18.2786557311462	0.0538600543748116	0.0934398007667832	0.0976315603417426
18.2806561312262	0.0540363442618531	0.0935412868627231	0.0978218715968081
18.2826565313063	0.0542132454680694	0.0936439371607082	0.098012768183329
18.2846569313863	0.0543907547602836	0.0937477478689085	0.0982042489310459
18.2866573314663	0.0545688689053199	0.0938527151954944	0.0983963126697013
18.2886577315463	0.0547475846700012	0.0939588353486359	0.0985889582290361
18.2906581316263	0.0549268988211519	0.0940661045365036	0.0987821844387924
18.2926585317063	0.0551068081255948	0.0941745189672674	0.0989759901287112
18.2946589317864	0.0552873093501541	0.0942840748490977	0.0991703741285349
18.2966593318664	0.055468399261653	0.0943947683901646	0.0993653352680041
18.2986597319464	0.0556500746269155	0.0945065957986386	0.0995608723768614
18.3006601320264	0.0558323322127647	0.0946195532826895	0.0997569842848474
18.3026605321064	0.0560151687860247	0.094733637050488	0.0999536698217047
18.3046609321864	0.0561985811135186	0.0948488433102038	0.100150927817174
18.3066613322665	0.0563825659620706	0.0949651682700078	0.100348757100997
18.3086617323465	0.0565671200985036	0.0950826081380695	0.100547156502916
18.3106621324265	0.056752240289642	0.0952011591225598	0.100746124852672
18.3126625325065	0.0569379233023085	0.0953208174316484	0.100945660980007
18.3146629325865	0.0571241659033275	0.0954415792735059	0.101145763714662
18.3166633326665	0.057310964859522	0.0955634408563022	0.101346431886379
18.3186637327466	0.0574983169377162	0.095686398388208	0.1015476643249
18.3206641328266	0.0576862189047329	0.095810448077393	0.101749459859965
18.3226645329066	0.0578746675273966	0.0959355861320278	0.101951817321317
18.3246649329866	0.0580636595725301	0.0960618087602824	0.102154735538697
18.3266653330666	0.0582531918069577	0.0961891121703273	0.102358213341848
18.3286657331466	0.0584432609975023	0.0963174925703323	0.102562249560509
18.3306661332266	0.0586338639109882	0.0964469461684682	0.102766843024424
18.3326665333067	0.0588249973142383	0.0965774691729047	0.102971992563333
18.3346669333867	0.0590166579740768	0.0967090577918124	0.103177697006979
18.3366673334667	0.0592088426573268	0.0968417082333613	0.103383955185102
18.3386677335467	0.0594015481308125	0.0969754167057218	0.103590765927444
18.3406681336267	0.0595947711613568	0.0971101794170639	0.103798128063747
18.3426685337067	0.0597885085157839	0.0972459925755582	0.104006040423754
18.3446689337868	0.0599827569609169	0.0973828523893744	0.104214501837203
18.3466693338668	0.06017751326358	0.0975207550666834	0.104423511133839
18.3486697339468	0.060372774190596	0.0976596968156547	0.104633067143402
18.3506701340268	0.0605685365087893	0.0977996738444592	0.104843168695634
18.3526705341068	0.0607647969849829	0.0979406823612666	0.105053814620277
18.3546709341868	0.0609615523860009	0.0980827185742476	0.105265003747071
18.3566713342669	0.0611587994786663	0.098225778691572	0.105476734905759
18.3586717343469	0.0613565350298033	0.0983698589214104	0.105689006926083
18.3606721344269	0.061554755806235	0.0985149554719326	0.105901818637783
18.3626725345069	0.0617534585747855	0.0986610645513093	0.106115168870601
18.3646729345869	0.0619526401022779	0.0988081823677103	0.106329056454279
18.3666733346669	0.0621522971555363	0.0989563051293063	0.10654348021856
18.3686737347469	0.0623524265013837	0.099105429044267	0.106758438993183
18.370674134827	0.0625530249066443	0.0992555503207632	0.106973931607891
18.372674534907	0.0627540891381412	0.0994066651669645	0.107189956892425
18.374674934987	0.0629556159626985	0.0995587697910418	0.107406513676527
18.376675335067	0.0631576021471392	0.0997118604011647	0.107623600789939
18.378675735147	0.0633600444582876	0.0998659332055039	0.107841217062402
18.380676135227	0.0635629396629665	0.100020984412229	0.108059361323657
18.3826765353071	0.0637662845280003	0.100177010229512	0.108278032403447
18.3846769353871	0.0639700758202119	0.10033400686552	0.108497229131513
18.3866773354671	0.0641743103064255	0.100491970528426	0.108716950337596
18.3886777355471	0.0643789847534641	0.100650897426399	0.108937194851438
18.3906781356271	0.064584095928152	0.10081078376761	0.109157961502781
18.3926785357071	0.0647896405973121	0.100971625760229	0.109379249121365
18.3946789357872	0.0649956155277686	0.101133419612425	0.109601056536934
18.3966793358672	0.0652020174863445	0.10129616153237	0.109823382579228
18.3986797359472	0.065408843239864	0.101459847728233	0.110046226077989
18.4006801360272	0.0656160895551501	0.101624474408184	0.110269585862959
18.4026805361072	0.0658237531990271	0.101790037780395	0.110493460763879
18.4046809361872	0.0660318309383178	0.101956534053035	0.11071784961049
18.4066813362673	0.0662403195398465	0.102123959434274	0.110942751232535
18.4086817363473	0.0664492157704363	0.102292310132282	0.111168164459754
18.4106821364273	0.0666585163969113	0.102461582355231	0.111394088121891
18.4126825365073	0.0668682181860944	0.102631772311289	0.111620521048685
18.4146829365873	0.06707831790481	0.102802876208628	0.111847462069879
18.4166833366673	0.0672888123198809	0.102974890255417	0.112074910015214
18.4186837367474	0.0674996981981315	0.103147810659827	0.112302863714432
18.4206841368274	0.0677109723063847	0.103321633630028	0.112531321997274
18.4226845369074	0.0679226314114647	0.10349635537419	0.112760283693483
18.4246849369874	0.0681346722801944	0.103671972100484	0.112989747632799
18.4266853370674	0.0683470916793982	0.103848480017079	0.113219712644964
18.4286857371474	0.0685598863758989	0.104025875332146	0.11345017755972
18.4306861372274	0.0687730531365209	0.104204154253855	0.113681141206809
18.4326865373075	0.068986588728087	0.104383312990377	0.113912602415971
18.4346869373875	0.0692004899174216	0.104563347749881	0.114144560016949
18.4366873374675	0.0694147534713475	0.104744254740538	0.114377012839484
18.4386877375475	0.069629376156689	0.104926030170518	0.114609959713317
18.4406881376275	0.0698443547402691	0.105108670247991	0.114843399468191
18.4426885377075	0.070059685988912	0.105292171181128	0.115077330933847
18.4446889377876	0.0702753666694406	0.105476529178098	0.115311752940026
18.4466893378676	0.0704913935486793	0.105661740447073	0.115546664316471
18.4486897379476	0.0707077633934509	0.105847801196221	0.115782063892922
18.4506901380276	0.0709244729705798	0.106034707633714	0.116017950499121
18.4526905381076	0.0711415190468888	0.106222455967722	0.11625432296481
18.4546909381876	0.0713588983892022	0.106411042406414	0.116491180119731
18.4566913382677	0.0715766077643429	0.106600463157962	0.116728520793624
18.4586917383477	0.0717946439391353	0.106790714430535	0.116966343816232
18.4606921384277	0.0720130036804022	0.106981792432303	0.117204648017296
18.4626925385077	0.0722316837549679	0.107173693371438	0.117443432226559
18.4646929385877	0.0724506809296553	0.107366413456108	0.11768269527376
18.4666933386677	0.0726699919712888	0.107559948894484	0.117922435988642
18.4686937387477	0.0728896136466912	0.107754295894737	0.118162653200947
18.4706941388278	0.0731095427226868	0.107949450665037	0.118403345740416
18.4726945389078	0.0733297759660985	0.108145409413554	0.11864451243679
18.4746949389878	0.0735503101437507	0.108342168348458	0.118886152119812
18.4766953390678	0.0737711420224662	0.108539723677919	0.119128263619223
18.4786957391478	0.0739922683690692	0.108738071610108	0.119370845764764
18.4806961392278	0.0742136859503828	0.108937208353195	0.119613897386177
18.4826965393079	0.0744353915332313	0.10913713011535	0.119857417313204
18.4846969393879	0.0746573818844374	0.109337833104743	0.120101404375586
18.4866973394679	0.0748796537708255	0.109539313529545	0.120345857403065
18.4886977395479	0.0751022039592185	0.109741567597925	0.120590775225382
18.4906981396279	0.0753250292164408	0.109944591518055	0.12083615667228
18.4926985397079	0.0755481263093152	0.110148381498104	0.121082000573498
18.494698939788	0.075771492004666	0.110352933746242	0.12132830575878
18.496699339868	0.075995123069316	0.11055824447064	0.121575071057867
18.498699739948	0.0762190162700897	0.110764309879469	0.1218222953005
18.500700140028	0.0764431683738099	0.110971126180897	0.122069977316421
18.502700540108	0.0766675761473009	0.111178689583095	0.122318115935371
18.504700940188	0.0768922363573856	0.111386996294234	0.122566709987093
18.5067013402681	0.0771171457708883	0.111596042522485	0.122815758301327
18.5087017403481	0.0773423011546318	0.111805824476016	0.123065259707815
18.5107021404281	0.0775676992754407	0.112016338362998	0.1233152130363
18.5127025405081	0.0777933369001375	0.112227580391602	0.123565617116521
18.5147029405881	0.0780192107955468	0.112439546769998	0.123816470778222
18.5167033406681	0.0782453177284914	0.112652233706356	0.124067772851144
18.5187037407482	0.0784716544657956	0.112865637408846	0.124319522165027
18.5207041408282	0.0786982177742822	0.113079754085639	0.124571717549614
18.5227045409082	0.0789250044207757	0.113294579944904	0.124824357834647
18.5247049409882	0.0791520111720988	0.113510111194812	0.125077441849867
18.5267053410682	0.079379234795076	0.113726344043534	0.125330968425015
18.5287057411482	0.07960667205653	0.113943274699238	0.125584936389833
18.5307061412282	0.0798343197232848	0.114160899370096	0.125839344574063
18.5327065413083	0.0800621745621645	0.114379214264279	0.126094191807447
18.5347069413883	0.0802902333399922	0.114598215589955	0.126349476919725
18.5367073414683	0.0805184928235911	0.114817899555296	0.12660519874064
18.5387077415483	0.0807469497797852	0.115038262368471	0.126861356099933
18.5407081416283	0.0809756009753987	0.115259300237651	0.127117947827345
18.5427085417083	0.0812044431772545	0.115481009371006	0.127374972752619
18.5447089417884	0.0814334731521759	0.115703385976706	0.127632429705496
18.5467093418684	0.081662687666987	0.115926426262922	0.127890317515716
18.5487097419484	0.0818920834885117	0.116150126437823	0.128148635013023
18.5507101420284	0.0821216573835733	0.116374482709581	0.128407381027158
18.5527105421084	0.0823514061189948	0.116599491286364	0.128666554387862
18.5547109421884	0.0825813264616004	0.116825148376344	0.128926153924876
18.5567113422685	0.082811415178214	0.117051450187691	0.129186178467943
18.5587117423485	0.0830416690356588	0.117278392928574	0.129446626846804
18.5607121424285	0.0832720848007581	0.117505972807164	0.1297074978912
18.5627125425085	0.0835026592403357	0.117734186031632	0.129968790430874
18.5647129425885	0.0837333891212158	0.117963028810147	0.130230503295566
18.5667133426685	0.0839642712102215	0.118192497350881	0.130492635315019
18.5687137427485	0.084195302274176	0.118422587862002	0.130755185318973
18.5707141428286	0.0844264790799034	0.118653296551681	0.13101815213717
18.5727145429086	0.0846577983942275	0.118884619628089	0.131281534599353
18.5747149429886	0.0848892569839717	0.119116553299395	0.131545331535263
18.5767153430686	0.085120851615959	0.119349093773771	0.131809541774641
18.5787157431486	0.0853525790570136	0.119582237259385	0.132074164147228
18.5807161432286	0.0855844360739594	0.119815979964409	0.132339197482767
18.5827165433087	0.0858164194336195	0.120050318097013	0.132604640610999
18.5847169433887	0.0860485259028173	0.120285247865366	0.132870492361666
18.5867173434687	0.0862807522483767	0.120520765477639	0.133136751564508
18.5887177435487	0.0865130952371217	0.120756867142003	0.133403417049269
18.5907181436287	0.0867455516358755	0.120993549066628	0.133670487645689
18.5927185437087	0.0869781182114613	0.121230807459683	0.133937962183509
18.5947189437888	0.0872107917307031	0.121468638529338	0.134205839492472
18.5967193438688	0.0874435689604249	0.121707038483766	0.134474118402319
18.5987197439488	0.0876764466674499	0.121946003531135	0.134742797742793
18.6007201440288	0.0879094216186013	0.122185529879615	0.135011876343633
18.6027205441088	0.0881424905807031	0.122425613737377	0.135281353034581
18.6047209441888	0.0883756503205793	0.122666251312592	0.135551226645381
18.6067213442689	0.0886088976050531	0.122907438813429	0.135821496005773
18.6087217443489	0.0888422292009476	0.123149172448058	0.136092159945498
18.6107221444289	0.089075641875087	0.12339144842465	0.136363217294298
18.6127225445089	0.0893091323942952	0.123634262951376	0.136634666881916
18.6147229445889	0.0895426975253953	0.123877612236405	0.136906507538091
18.6167233446689	0.0897763340352106	0.124121492487907	0.137178738092567
18.6187237447489	0.0900100386905651	0.124365899914053	0.137451357375084
18.620724144829	0.0902438082582828	0.124610830723013	0.137724364215384
18.622724544909	0.0904776395051869	0.124856281122957	0.137997757443209
18.624724944989	0.0907115291981006	0.125102247322056	0.1382715358883
18.626725345069	0.0909454741038478	0.125348725528479	0.138545698380399
18.628725745149	0.0911794709892527	0.125595711950397	0.138820243749248
18.630726145229	0.0914135166211383	0.125843202795981	0.139095170824588
18.6327265453091	0.0916476077663279	0.1260911942734	0.13937047843616
18.6347269453891	0.0918817411916454	0.126339682590824	0.139646165413707
18.6367273454691	0.092115913663915	0.126588663956424	0.13992223058697
18.6387277455491	0.0923501219499597	0.126838134578371	0.14019867278569
18.6407281456291	0.0925843628166028	0.127088090664833	0.140475490839609
18.6427285457091	0.0928186330306682	0.127338528423982	0.140752683578468
18.6447289457892	0.0930529293589801	0.127589444063988	0.14103024983201
18.6467293458692	0.0932872485683615	0.127840833793021	0.141308188429976
18.6487297459492	0.0935215874256357	0.128092693819251	0.141586498202106
18.6507301460292	0.0937559426976266	0.128345020350848	0.141865177978144
18.6527305461092	0.0939903111511583	0.128597809595984	0.142144226587831
18.6547309461892	0.094224689553054	0.128851057762827	0.142423642860908
18.6567313462693	0.0944590746701368	0.129104761059548	0.142703425627116
18.6587317463493	0.0946934632692308	0.129358915694317	0.142983573716197
18.6607321464293	0.09492785211716	0.129613517875306	0.143264085957894
18.6627325465093	0.0951622379807475	0.129868563810683	0.143544961181947
18.6647329465893	0.0953966176268166	0.130124049708619	0.143826198218097
18.6667333466693	0.0956309878221912	0.130379971777284	0.144107795896088
18.6687337467493	0.0958653453336955	0.130636326224849	0.14438975304566
18.6707341468294	0.0960996869281524	0.130893109259484	0.144672068496555
18.6727345469094	0.0963340093723853	0.131150317089358	0.144954741078514
18.6747349469894	0.0965683094332182	0.131407945922643	0.145237769621279
18.6767353470694	0.096802583877475	0.131665991967508	0.145521152954592
18.6787357471494	0.097036829471979	0.131924451432124	0.145804889908194
18.6807361472294	0.0972710429835533	0.132183320524661	0.146088979311826
18.6827365473095	0.097505221179022	0.132442595453289	0.146373419995231
18.6847369473895	0.097739360825209	0.132702272426178	0.14665821078815
18.6867373474695	0.0979734586889376	0.132962347651499	0.146943350520325
18.6887377475495	0.0982075115370309	0.133222817337422	0.147228838021496
18.6907381476295	0.098441516136313	0.133483677692116	0.147514672121406
18.6927385477095	0.0986754692536078	0.133744924923754	0.147800851649797
18.6947389477896	0.0989093676557386	0.134006555240503	0.148087375436409
18.6967393478696	0.0991432081095285	0.134268564850535	0.148374242310985
18.6987397479496	0.0993769873818015	0.13453094996202	0.148661451103265
18.7007401480296	0.0996107022393816	0.134793706783129	0.148949000642993
18.7027405481096	0.0998443494490922	0.135056831522031	0.149236889759909
18.7047409481896	0.100077925777756	0.135320320386897	0.149525117283754
18.7067413482697	0.100311427992198	0.135584169585896	0.149813682044271
18.7087417483497	0.100544852859241	0.1358483753272	0.150102582871201
18.7107421484297	0.100778197145709	0.136112933818978	0.150391818594286
18.7127425485097	0.101011457618425	0.1363778412694	0.150681388043266
18.7147429485897	0.101244631044212	0.136643093886637	0.150971290047885
18.7167433486697	0.101477714189896	0.13690868787886	0.151261523437882
18.7187437487498	0.101710703822299	0.137174619454238	0.151552087043001
18.7207441488298	0.101943596708244	0.137440884820941	0.151842979692982
18.7227445489098	0.102176389614555	0.13770748018714	0.152134200217567
18.7247449489898	0.102409079308057	0.137974401761005	0.152425747446498
18.7267453490698	0.102641662555572	0.138241645750706	0.152717620209517
18.7287457491498	0.102874136123924	0.138509208364413	0.153009817336364
18.7307461492298	0.103106496779937	0.138777085810297	0.153302337656781
18.7327465493099	0.103338741290435	0.139045274296529	0.15359518000051
18.7347469493899	0.10357086642224	0.139313770031277	0.153888343197294
18.7367473494699	0.103802868942176	0.139582569222712	0.154181826076872
18.7387477495499	0.104034745617068	0.139851668079005	0.154475627468987
18.7407481496299	0.104266493213739	0.140121062808326	0.15476974620338
18.7427485497099	0.104498108499012	0.140390749618846	0.155064181109794
18.74474894979	0.10472958823971	0.140660724718733	0.155358931017969
18.74674934987	0.104960929202658	0.140930984316158	0.155653994757647
18.74874974995	0.10519212815468	0.141201524619293	0.15594937115857
18.75075015003	0.105423129323609	0.141472581812277	0.156245019078177
18.75275055011	0.105653385236946	0.141746657448247	0.156540523421592
18.75475095019	0.105882760074761	0.142024411158483	0.156835782558186
18.7567513502701	0.106111264888769	0.142305835753119	0.157130806627838
18.7587517503501	0.106338910730681	0.142590924042288	0.157425605770427
18.7607521504301	0.106565708652211	0.142879668836126	0.157720190125834
18.7627525505101	0.106791669705072	0.143172062944765	0.158014569833937
18.7647529505901	0.107016804940977	0.143468099178341	0.158308755034617
18.7667533506701	0.10724112541164	0.143767770346987	0.158602755867753
18.7687537507502	0.107464642168772	0.144071069260837	0.158896582473225
18.7707541508302	0.107687366264088	0.144377988730025	0.159190244990912
18.7727545509102	0.107909308749301	0.144688521564686	0.159483753560695
18.7747549509902	0.108130480676122	0.145002660574954	0.159777118322452
18.7767553510702	0.108350893096266	0.145320398570962	0.160070349416064
18.7787557511502	0.108570557061446	0.145641728362844	0.160363456981409
18.7807561512302	0.108789483623374	0.145966642760735	0.160656451158369
18.7827565513103	0.109007683833764	0.146295134574769	0.160949342086821
18.7847569513903	0.109225168744329	0.14662719661508	0.161242139906647
18.7867573514703	0.109441949406781	0.146962821691801	0.161534854757725
18.7887577515503	0.109658036872834	0.147302002615068	0.161827496779935
18.7907581516303	0.109873442194201	0.147644732195013	0.162120076113157
18.7927585517103	0.110088176422595	0.147991003241772	0.162412602897271
18.7947589517904	0.110302250609729	0.148340808565477	0.162705087272155
18.7967593518704	0.110515675807317	0.148694140976264	0.162997539377691
18.7987597519504	0.11072846306707	0.149050993284266	0.163289969353756
18.8007601520304	0.110940623440703	0.149411358299618	0.163582387340233
18.8027605521104	0.111152167979928	0.149775228832452	0.163874803476998
18.8047609521904	0.111363107736459	0.150142597692905	0.164167227903933
18.8067613522705	0.111573453762007	0.150513457691108	0.164459670760916
18.8087617523505	0.111783217108288	0.150887801637198	0.164752142187829
18.8107621524305	0.111992408827012	0.151265622341307	0.16504465232455
18.8127625525105	0.112201039969895	0.15164691261357	0.165337211310958
18.8147629525905	0.112409121588648	0.15203166526412	0.165629829286934
18.8167633526705	0.112616664734985	0.152419873103092	0.165922516392357
18.8187637527505	0.112823680460619	0.15281152894062	0.166215282767107
18.8207641528306	0.113030179817262	0.153206625586839	0.166508138551064
18.8227645529106	0.113236173856629	0.153605155851881	0.166801093884106
18.8247649529906	0.113441673630432	0.154007112545882	0.167094158906115
18.8267653530706	0.113646690190383	0.154412488478974	0.167387343756968
18.8287657531506	0.113851234588197	0.154821276461293	0.167680658576547
18.8307661532306	0.114055317875586	0.155233469302972	0.167974113504729
18.8327665533107	0.114258951104263	0.155649059814146	0.168267718681397
18.8347669533907	0.114462145325942	0.156068040804947	0.168561484246428
18.8367673534707	0.114664911592335	0.156490405085512	0.168855420339703
18.8387677535507	0.114867260955155	0.156916145465973	0.169149537101101
18.8407681536307	0.115069204466116	0.157345254756465	0.169443844670502
18.8427685537107	0.115270753176931	0.157777725767121	0.169738353187785
18.8447689537908	0.115471918139312	0.158213551308076	0.170033072792831
18.8467693538708	0.115672710404973	0.158652724189464	0.170328013625518
18.8487697539508	0.115873141025627	0.159095237221419	0.170623185825727
18.8507701540308	0.116073221052986	0.159541083214075	0.170918599533336
18.8527705541108	0.116272961538765	0.159990254977566	0.171214264888227
18.8547709541908	0.116472373534675	0.160442745322026	0.171510192030277
18.8567713542709	0.116671468092431	0.160898547057589	0.171806391099368
18.8587717543509	0.116870256263744	0.161357652994389	0.172102872235378
18.8607721544309	0.117068749100329	0.161820055942561	0.172399645578187
18.8627725545109	0.117266957653898	0.162285748712238	0.172696721267675
18.8647729545909	0.117464892976164	0.162754724113555	0.172994109443722
18.8667733546709	0.117662566118841	0.163226974956644	0.173291820246206
18.868773754751	0.117859988133641	0.163702494051642	0.173589863815009
18.870774154831	0.118057170072277	0.164181274208681	0.173888250290009
18.872774554911	0.118254122986464	0.164663308237896	0.174186989811086
18.874774954991	0.118450857927912	0.165148588949421	0.17448609251812
18.876775355071	0.118647385948337	0.16563710915339	0.17478556855099
18.878775755151	0.11884371809945	0.166128861659936	0.175085428049576
18.880776155231	0.119039865432965	0.166623839279194	0.175385681153758
18.8827765553111	0.119235839000594	0.167122034821298	0.175686338003414
18.8847769553911	0.119431649854052	0.167623441096383	0.175987408738426
18.8867773554711	0.119627309045051	0.168128050914581	0.176288903498673
18.8887777555511	0.119822827625304	0.168635857086029	0.176590832424033
18.8907781556311	0.120018216646524	0.169146852420857	0.176893205654387
18.8927785557111	0.120213487160424	0.169661029729203	0.177196033329615
18.8947789557912	0.120408650218717	0.170178381821199	0.177499325589596
18.8967793558712	0.120603716873117	0.170698901506979	0.17780309257421
18.8987797559512	0.120798698175336	0.171222581596678	0.178107344423335
18.9007801560312	0.120993605177088	0.17174941490043	0.178412091276854
18.9027805561112	0.121188448930085	0.172279394228368	0.178717343274643
18.9047809561912	0.121383240486041	0.172812512390627	0.179023110556584
18.9067813562713	0.121577990896668	0.173348762197341	0.179329403262556
18.9087817563513	0.12177271121368	0.173888136458644	0.179636231532438
18.9107821564313	0.12196741248879	0.174430627984669	0.179943605506111
18.9127825565113	0.122162105773711	0.174976229585552	0.180251535323453
18.9147829565913	0.122356802120155	0.175524934071425	0.180560031124345
18.9167833566713	0.122551512579837	0.176076734252425	0.180869103048666
18.9187837567513	0.122746248204468	0.176631622938682	0.181178761236296
18.9207841568314	0.122941020045763	0.177189592940334	0.181489015827114
18.9227845569114	0.123135839155434	0.177750637067512	0.181799876961
18.9247849569914	0.123330716585194	0.178314748130353	0.182111354777834
18.9267853570714	0.123525663386756	0.178881918938988	0.182423459417495
18.9287857571514	0.123720690611834	0.179452142303554	0.182736201019863
18.9307861572314	0.12391580931214	0.180025411034182	0.183049589724818
18.9327865573115	0.124111030539388	0.180601717941009	0.183363635672239
18.9347869573915	0.12430636534529	0.181181055834167	0.183678349002006
18.9367873574715	0.12450182478156	0.181763417523791	0.183993739853999
18.9387877575515	0.12469741989991	0.182348795820015	0.184309818368096
18.9407881576315	0.124893161752054	0.182937183532973	0.184626594684178
18.9427885577115	0.125089061389705	0.183528573472798	0.184944078942125
18.9447889577916	0.125285129864576	0.184122958449627	0.185262281281816
18.9467893578716	0.12548137822838	0.18472033127359	0.18558121184313
18.9487897579516	0.12567781753283	0.185320684754825	0.185900880765948
18.9507901580316	0.125874458829638	0.185924011703463	0.186221298190149
18.9527905581116	0.126071313170519	0.18653030492964	0.186542474255613
18.9547909581916	0.126268391607185	0.187139557243489	0.186864419102218
18.9567913582717	0.12646570519135	0.187751761455145	0.187187142869846
18.9587917583517	0.126663264974725	0.188366910374741	0.187510655698375
18.9607921584317	0.126861082009026	0.188984996812412	0.187834967727686
18.9627925585117	0.127059167345963	0.189606013578291	0.188160089097657
18.9647929585917	0.127257532037251	0.190229953482514	0.188486029948169
18.9667933586717	0.127456187134603	0.190856809335213	0.188812800419101
18.9687937587518	0.127655143689731	0.191486573946523	0.189140410650332
18.9707941588318	0.127854412754349	0.192119240126577	0.189468870781743
18.9727945589118	0.12805400538017	0.192754800685512	0.189798190953213
18.9747949589918	0.128253932618906	0.193393248433458	0.190128381304622
18.9767953590718	0.128454205522272	0.194034576180553	0.190459451975849
18.9787957591518	0.128654835141979	0.194678776736927	0.190791413106773
18.9807961592318	0.128855832529742	0.195325842912718	0.191124274837276
18.9827965593119	0.129057208737272	0.195975767518057	0.191458047307236
18.9847969593919	0.129258974816284	0.196628543363081	0.191792740656533
18.9867973594719	0.12946114181849	0.197284163257921	0.192128365025045
18.9887977595519	0.129663720795603	0.197942620012714	0.192464930552655
18.9907981596319	0.129866722799336	0.198603906437591	0.192802447379239
18.9927985597119	0.130070158881404	0.199268015342689	0.19314092564468
18.994798959792	0.130274040093517	0.19993493953814	0.193480375488855
18.996799359872	0.13047837748739	0.200604671834079	0.193820807051646
18.998799759952	0.130683182114735	0.201277205040639	0.19416223047293
19.000800160032	0.130888465027267	0.201952531967956	0.194504655892589
19.002800560112	0.131094237276697	0.202630645426162	0.1948480934505
19.004800960192	0.131300509914739	0.203311538225394	0.195192553286546
19.0068013602721	0.131507293993105	0.203995203175782	0.195538045540604
19.0088017603521	0.13171460056351	0.204681633087464	0.195884580352555
19.0108021604321	0.131922440677665	0.20537082077057	0.196232167862277
19.0128025605121	0.132130825387285	0.206062759035238	0.196580818209653
19.0148029605921	0.132339765744081	0.2067574406916	0.196930541534558
19.0168033606721	0.132549272799768	0.207454858549791	0.197281347976876
19.0188037607521	0.132759357606058	0.208155005419943	0.197633247676484
19.0208041608322	0.132970031214665	0.208857874112193	0.197986250773262
19.0228045609122	0.133181304677301	0.209563457436673	0.19834036740709
19.0248049609922	0.133393189045679	0.210271748203518	0.198695607717849
19.0268053610722	0.133605695371513	0.210982739222861	0.199051981845416
19.0288057611522	0.133818834706515	0.211696423304838	0.199409499929672
19.0308061612322	0.134032618102399	0.212412793259581	0.199768172110497
19.0328065613123	0.134247056610878	0.213131841897226	0.20012800852777
19.0348069613923	0.134462161283664	0.213853562027905	0.20048901932137
19.0368073614723	0.134677943172472	0.214577946461754	0.200851214631179
19.0388077615523	0.134894413329013	0.215304988008905	0.201214604597074
19.0408081616323	0.135111582805001	0.216034679479494	0.201579199358937
19.0428085617123	0.135329462652149	0.216767013683654	0.201945009056645
19.0448089617924	0.13554806392217	0.21750198343152	0.20231204383008
19.0468093618724	0.135767397666777	0.218239581533224	0.20268031381912
19.0488097619524	0.135987474937684	0.218979800798904	0.203049829163646
19.0508101620324	0.136208306786603	0.219722634038689	0.203420600003536
19.0528105621124	0.136429904265247	0.220468074062717	0.203792636478672
19.0548109621924	0.13665227842533	0.22121611368112	0.204165948728931
19.0568113622725	0.136875440318564	0.221966745704034	0.204540546894195
19.0588117623525	0.137099400996662	0.22271996294159	0.204916441114341
19.0608121624325	0.137324171511339	0.223475758203926	0.205293641529251
19.0628125625125	0.137549762914305	0.224234124301172	0.205672158278804
19.0648129625925	0.137776186257276	0.224995054043466	0.206052001502879
19.0668133626725	0.138003452591963	0.225758540240938	0.206433181341356
19.0688137627526	0.138231572970081	0.226524575703726	0.206815707934116
19.0708141628326	0.138460558443341	0.22729315324196	0.207199591421036
19.0728145629126	0.138690420063457	0.228064265665779	0.207584841941997
19.0748149629926	0.138921168882142	0.228837905785312	0.207971469636879
19.0768153630726	0.139152815951109	0.229614066410697	0.208359484645562
19.0788157631526	0.139385372322072	0.230392740352066	0.208748897107923
19.0808161632326	0.139618849046743	0.231173920419554	0.209139717163845
19.0828165633127	0.139853257176834	0.231957599423293	0.209531954953206
19.0848169633927	0.140088607764061	0.232743770173421	0.209925620615886
19.0868173634727	0.140324911860134	0.233532425480068	0.210320724291764
19.0888177635527	0.140562180516769	0.234323558153371	0.210717276120721
19.0908181636327	0.140800424785677	0.235117161003461	0.211115286242634
19.0928185637127	0.141039655718571	0.235913226840476	0.211514764797386
19.0948189637928	0.141279884367165	0.236711748474547	0.211915721924854
19.0968193638728	0.141521121783172	0.23751271871581	0.21231816776492
19.0988197639528	0.141763379018305	0.238316130374397	0.212722112457461
19.1008201640328	0.142006667124277	0.239121976260444	0.213127566142358
19.1028205641128	0.1422509971528	0.239930249184083	0.213534538959491
19.1048209641928	0.142496380155589	0.240740941955451	0.21394304104874
19.1068213642729	0.142742827184355	0.241554047384679	0.214353082549982
19.1088217643529	0.142990349290814	0.242369558281904	0.2147646736031
19.1108221644329	0.143238957526675	0.243187467457257	0.215177824347971
19.1128225645129	0.143488662943655	0.244007767720875	0.215592544924477
19.1148229645929	0.143739476593464	0.24483045188289	0.216008845472496
19.1168233646729	0.143991409527817	0.245655512753437	0.216426736131908
19.1188237647529	0.144244472798427	0.246482943142649	0.216846227042592
19.120824164833	0.144498677457006	0.247312735860662	0.21726732834443
19.122824564913	0.144754034555267	0.248144883717608	0.217690050177298
19.124824964993	0.145010555144925	0.248979379523623	0.218114402681079
19.126825365073	0.14526825027769	0.249816216088839	0.218540395995651
19.128825765153	0.145527131005278	0.250655386223393	0.218968040260894
19.130826165233	0.145787208379401	0.251496882737415	0.219397345616687
19.1328265653131	0.146048493451772	0.252340698441043	0.21982832220291
19.1348269653931	0.146310997274103	0.253186826144407	0.220260980159443
19.1368273654731	0.146574730898109	0.254035258657646	0.220695329626166
19.1388277655531	0.146839705375501	0.25488598879089	0.221131380742958
19.1408281656331	0.147105931757994	0.255739009354275	0.221569143649699
19.1428285657131	0.1473734210973	0.256594313157934	0.222008628486267
19.1448289657932	0.147642184445132	0.257451893012003	0.222449845392544
19.1468293658732	0.147912232853204	0.258311741726613	0.222892804508408
19.1488297659532	0.148183577373228	0.259173852111902	0.223337515973741
19.1508301660332	0.148456229056918	0.260038216978	0.223783989928419
19.1528305661132	0.148730198955986	0.260904829135044	0.224232236512325
19.1548309661932	0.149005498122146	0.261773681393166	0.224682265865336
19.1568313662733	0.14928213760711	0.262644766562502	0.225134088127334
19.1588317663533	0.149560128462592	0.263518077453184	0.225587713438196
19.1608321664333	0.149839481740306	0.264393606875348	0.226043151937804
19.1628325665133	0.150120208491962	0.265271347639127	0.226500413766037
19.1648329665933	0.150402319769276	0.266151292554656	0.226959509062774
19.1668333666733	0.15068582662396	0.267033434432067	0.227420447967895
19.1688337667534	0.150970740107727	0.267917766081497	0.22788324062128
19.1708341668334	0.15125707127229	0.268804280313077	0.228347897162808
19.1728345669134	0.151544831169362	0.269692969936945	0.22881442773236
19.1748349669934	0.151834030850657	0.27058382776323	0.229282842469813
19.1768353670734	0.152124681367887	0.271476846602071	0.229753151515049
19.1788357671534	0.152416793772765	0.272372019263598	0.230225365007947
19.1808361672334	0.152710379117005	0.273269338557948	0.230699493088387
19.1828365673135	0.153005448452319	0.274168797295252	0.231175545896247
19.1848369673935	0.153302012830421	0.275070388285649	0.231653533571408
19.1868373674735	0.153600083303023	0.275974104339267	0.23213346625375
19.1888377675535	0.153899670921839	0.276879938266246	0.232615354083152
19.1908381676335	0.154200786738582	0.277787882876715	0.233099207199493
19.1928385677135	0.154503441804965	0.278697930980811	0.233585035742654
19.1948389677936	0.1548076471727	0.279610075388667	0.234072849852514
19.1968393678736	0.155113413893502	0.280524308910419	0.234562659668953
19.1988397679536	0.155420753019083	0.281440624356197	0.235054475331849
19.2008401680336	0.155729675601156	0.282359014536139	0.235548306981084
19.2028405681136	0.156040192691434	0.283279472260377	0.236044164756536
19.2048409681936	0.15635231534163	0.284201990339047	0.236542058798086
19.2068413682737	0.156666054603457	0.285126561582279	0.237041999245612
19.2088417683537	0.156981421528629	0.286053178800213	0.237543996238995
19.2108421684337	0.157298427168858	0.286981834802977	0.238048059918114
19.2128425685137	0.157617082575858	0.28791252240071	0.238554200422849
19.2148429685937	0.157937398801341	0.288845234403542	0.239062427893078
19.2168433686737	0.158259386897021	0.289779963621611	0.239572752468684
19.2188437687538	0.158583057914611	0.290716702865048	0.240085184289543
19.2208441688338	0.158908422905823	0.291655444943989	0.240599733495537
19.2228445689138	0.159235492922371	0.292596182668566	0.241116410226545
19.2248449689938	0.159564279015968	0.293538908848916	0.241635224622447
19.2268453690738	0.159894792238327	0.294483616295169	0.242156186823121
19.2288457691538	0.160227043641161	0.295430297817464	0.242679306968449
19.2308461692338	0.160561044276183	0.296378946225931	0.243204595198309
19.2328465693139	0.160896805195106	0.297329554330706	0.243732061652582
19.2348469693939	0.161234337449643	0.298282114941922	0.244261716471145
19.2368473694739	0.161573652091508	0.299236620869715	0.244793569793881
19.2388477695539	0.161914760172413	0.300193064924216	0.245327631760667
19.2408481696339	0.162257672744071	0.301151439915563	0.245863912511385
19.2428485697139	0.162602400858196	0.302111738653886	0.246402422185912
19.244848969794	0.1629489555665	0.303073953949323	0.24694317092413
19.246849369874	0.163297347920697	0.304038078612003	0.247486168865917
19.248849769954	0.163647588972499	0.305004105452066	0.248031426151154
19.250850170034	0.16399968977362	0.305972027279641	0.248578952919718
19.252850570114	0.164353661375773	0.306941836904866	0.249128759311493
19.254850970194	0.164709514830671	0.307913527137872	0.249680855466354
19.2568513702741	0.165067261190027	0.308887090788796	0.250235251524185
19.2588517703541	0.165426911505553	0.309862520667768	0.250791957624861
19.2608521704341	0.165788476828964	0.310839809584927	0.251350983908266
19.2628525705141	0.166151968211971	0.311818950350403	0.251912340514277
19.2648529705941	0.16651739670629	0.312799935774333	0.252476037582775
19.2668533706741	0.16688477336363	0.313782758666847	0.253042085253638
19.2688537707542	0.167254109235708	0.314767411838085	0.253610493666747
19.2708541708342	0.167625415374234	0.315753888098175	0.254181272961981
19.2728545709142	0.167998702830924	0.316742180257256	0.254754433279221
19.2748549709942	0.168373982657488	0.317732281125459	0.255329984758345
19.2768553710742	0.168751265905642	0.31872418351292	0.255907937539233
19.2788557711542	0.169130563627096	0.31971788022977	0.256488301761765
19.2808561712342	0.169511886873566	0.320713364086147	0.257071087565821
19.2828565713143	0.169895246696763	0.321710627892182	0.257656305091279
19.2848569713943	0.170280654148401	0.322709664458012	0.258243964478021
19.2868573714743	0.170668120280193	0.323710466593767	0.258834075865924
19.2888577715543	0.171057656143852	0.324713027109586	0.25942664939487
19.2908581716343	0.17144927279109	0.325717338815598	0.260021695204737
19.2928585717143	0.171842981273622	0.326723394521942	0.260619223435406
19.2948589717944	0.17223879264316	0.327731187038747	0.261219244226756
19.2968593718744	0.172636717951417	0.328740709176152	0.261821767718667
19.2988597719544	0.173036768250106	0.329751953744287	0.262426804051017
19.3008601720344	0.173438954590941	0.33076491355329	0.263034363363688
19.3028605721144	0.173843288025634	0.33177958141329	0.263644455796557
19.3048609721944	0.174249779605899	0.332795950134426	0.264257091489507
19.3068613722745	0.174658440383448	0.333814012526829	0.264872280582414
19.3088617723545	0.175069281409995	0.334833761400635	0.265490033215161
19.3108621724345	0.175482313737251	0.335855189565976	0.266110359527625
19.3128625725145	0.175897548416933	0.336878289832989	0.266733269659688
19.3148629725945	0.17631499650075	0.337903055011804	0.267358773751227
19.3168633726745	0.176734669040418	0.33892947791256	0.267986881942124
19.3188637727546	0.177156577087648	0.339957551345386	0.268617604372257
19.3208641728346	0.177580731694155	0.34098726812042	0.269250951181507
19.3228645729146	0.17800714391165	0.342018621047793	0.269886932509751
19.3248649729946	0.178435824791847	0.34305160293764	0.270525558496872
19.3268653730746	0.17886678538646	0.344086206600099	0.271166839282748
19.3288657731546	0.179300036747201	0.345122424845299	0.27181078500726
19.3308661732346	0.179735589925783	0.346160250483375	0.272457405810285
19.3328665733147	0.180173455973919	0.347199676324462	0.273106711831704
19.3348669733947	0.180613645943323	0.348240695178695	0.273758713211398
19.3368673734747	0.181056170885708	0.349283299856208	0.274413420089245
19.3388677735547	0.181501041852785	0.350327483167132	0.275070842605124
19.3408681736347	0.181948269896269	0.351373237921602	0.275730990898916
19.3428685737147	0.182397866067874	0.352420556929756	0.276393875110501
19.3448689737948	0.182849841419311	0.353469433001725	0.277059505379758
19.3468693738748	0.183304207002293	0.354519858947642	0.277727891846566
19.3488697739548	0.183760973868534	0.355571827577642	0.278399044650805
19.3508701740348	0.184220153069748	0.356625331701861	0.279072973932356
19.3528705741148	0.184681755657647	0.357680364130432	0.279749689831097
19.3548709741948	0.185145792683943	0.358736917673487	0.280429202486907
19.3568713742749	0.18561227520035	0.359794985141161	0.281111522039667
19.3588717743549	0.186081214258582	0.360854559343591	0.281796658629258
19.3608721744349	0.186552620910352	0.361915633090909	0.282484622395558
19.3628725745149	0.18702650620737	0.362978199193246	0.283175423478445
19.3648729745949	0.187502881201353	0.36404225046074	0.283869072017801
19.3668733746749	0.187981756944012	0.365107779703525	0.284565578153506
19.368873774755	0.188463144487061	0.366174779731735	0.285264952025438
19.370874174835	0.188947054882212	0.3672432433555	0.285967203773477
19.372874574915	0.189433499181178	0.368313163384958	0.286672343537502
19.374874974995	0.189922488435674	0.369384532630244	0.287380381457395
19.376875375075	0.190431989824571	0.37046768575621	0.288105269956403
19.378875775155	0.190984651173188	0.371575651730806	0.288864586902251
19.380876175235	0.191580263910804	0.372708294442391	0.289658157676899
19.3828765753151	0.192218539466622	0.373865431701593	0.29048574553587
19.3848769753951	0.192899189269842	0.375046881319036	0.291347113734685
19.3868773754751	0.193621924749663	0.376252461105344	0.292242025528864
19.3888777755551	0.194386457335289	0.377481988871146	0.293170244173931
19.3908781756351	0.195192498455922	0.378735282427069	0.294131532925408
19.3928785757151	0.196039759540762	0.380012159583738	0.295125655038817
19.3948789757952	0.196927952019008	0.381312438151777	0.296152373769677
19.3968793758752	0.197856787319864	0.382635935941813	0.297211452373512
19.3988797759552	0.198825976872533	0.383982470764475	0.298302654105846
19.4008801760352	0.199835232106213	0.385351860430387	0.299425742222198
19.4028805761152	0.200884264450106	0.386743922750173	0.30058047997809
19.4048809761952	0.201972785333413	0.38815847553446	0.301766630629044
19.4068813762753	0.203100506185338	0.389595336593879	0.302983957430584
19.4088817763553	0.204267138435081	0.391054323739051	0.304232223638231
19.4108821764353	0.20547239351184	0.392535254780602	0.305511192507504
19.4128825765153	0.20671598284482	0.394037947529159	0.306820627293928
19.4148829765953	0.207997617863223	0.395562219795351	0.308160291253025
19.4168833766753	0.209317009996248	0.397107889389801	0.309529947640317
19.4188837767554	0.210673870673095	0.398674774123134	0.310929359711322
19.4208841768354	0.212067911322967	0.400262691805977	0.312358290721565
19.4228845769154	0.213498843375068	0.40187146024896	0.31381650392657
19.4248849769954	0.214966378258597	0.403500897262706	0.315303762581857
19.4268853770754	0.216470227402753	0.405150820657839	0.316819829942944
19.4288857771554	0.218010102236739	0.406821048244986	0.318364469265357
19.4308861772354	0.219585714189759	0.408511397834777	0.31993744380462
19.4328865773155	0.221196774691013	0.410221687237836	0.321538516816252
19.4348869773955	0.222842995169698	0.411951734264786	0.323167451555773
19.4368873774755	0.224524087055019	0.413701356726254	0.324824011278706
19.4388877775555	0.226239761776179	0.415470372432872	0.326507959240577
19.4408881776355	0.227989730762378	0.417258599195261	0.328219058696905
19.4428885777155	0.229773705442814	0.419065854824044	0.329957072903208
19.4448889777956	0.23159139724669	0.420891957129852	0.331721765115012
19.4468893778756	0.233442517603211	0.422736723923312	0.333512898587842
19.4488897779556	0.235326777941576	0.424599973015049	0.335330236577216
19.4508901780356	0.237243889690983	0.426481522215685	0.337173542338653
19.4528905781156	0.239193564280635	0.428381189335848	0.339042579127678
19.4548909781956	0.241175513139739	0.43029879218617	0.340937110199816
19.4568913782757	0.243189447697491	0.432234148577271	0.342856898810587
19.4588917783557	0.24523507938309	0.434187076319776	0.344801708215508
19.4608921784357	0.247312119625739	0.436157393224314	0.346771301670104
19.4628925785157	0.249420279854646	0.438144917101513	0.348765442429902
19.4648929785957	0.251559271499006	0.440149465761997	0.350783893750419
19.4668933786757	0.253728805988017	0.442170857016389	0.352826418887174
19.4688937787557	0.255928594750885	0.444208908675317	0.354892781095692
19.4708941788358	0.258158349216815	0.446263438549412	0.356982743631499
19.4728945789158	0.260417780815004	0.448334264449296	0.359096069750114
19.4748949789958	0.262706600974649	0.450421204185592	0.361232522707053
19.4768953790758	0.265024521124956	0.452524075568929	0.363391865757844
19.4788957791558	0.26737125269513	0.454642696409937	0.365573862158011
19.4808961792358	0.269746507114369	0.456776884519238	0.367778275163073
19.4828965793159	0.272149995811869	0.458926457707455	0.370004868028547
19.4848969793959	0.274581430216836	0.461091233785218	0.37225340400996
19.4868973794759	0.277040521758475	0.463271030563156	0.374523646362837
19.4888977795559	0.279526981865984	0.465465665851892	0.376815358342697
19.4908981796359	0.28204052196856	0.467674957462048	0.379128303205057
19.4928985797159	0.284580853495407	0.469898723204254	0.381462244205443
19.494898979796	0.287147687875733	0.47213678088914	0.383816944599381
19.496899379876	0.289740736538733	0.474388948327328	0.386192167642388
19.498899779956	0.292359710913605	0.476655043329441	0.388587676589984
19.500900180036	0.295004322429555	0.478934883706108	0.391003234697693
19.502900580116	0.297674282515787	0.481228287267959	0.393438605221042
19.504900980196	0.3003693026015	0.483535071825617	0.395893551415548
19.5069013802761	0.303089094115889	0.485855055189703	0.398367836536729
19.5089017803561	0.305833368488161	0.488188055170848	0.400861223840112
19.5109021804361	0.308601837147521	0.490533889579681	0.403373476581222
19.5129025805161	0.311394211523167	0.492892376226826	0.405904358015577
19.5149029805961	0.314210203044294	0.495263332922903	0.408453631398695
19.5169033806761	0.31704952314011	0.497646577478544	0.411021059986102
19.5189037807562	0.319911883239819	0.500041927704378	0.413606407033323
19.5209041808362	0.322796994772619	0.502449201411027	0.416209435795878
19.5229045809162	0.325704569167705	0.504868216409113	0.418829909529282
19.5249049809962	0.328634317854284	0.507298790509266	0.421467591489063
19.5269053810762	0.331585952261563	0.509740741522117	0.424122244930747
19.5289057811562	0.334559183818738	0.512193887258288	0.426793633109851
19.5309061812362	0.337553723955004	0.5146580455284	0.429481519281892
19.5329065813163	0.340569284099569	0.517133034143084	0.432185666702398
19.5349069813963	0.343605575681638	0.51961867091297	0.434905838626894
19.5369073814763	0.346662310130408	0.52211477364868	0.437641798310898
19.5389077815563	0.349739198875075	0.524621160160835	0.440393309009927
19.5409081816363	0.352835953344846	0.527137648260067	0.443160133979507
19.5429085817163	0.355952284968927	0.529664055757005	0.445942036475166
19.5449089817964	0.359087905176513	0.532200200462272	0.44873877975242
19.5469093818764	0.362242525396802	0.534745900186488	0.451550127066787
19.5489097819564	0.365415857058999	0.537300972740285	0.454375841673793
19.5509101820364	0.368607611592312	0.539865235934293	0.457215686828965
19.5529105821164	0.371817500425937	0.542438507579134	0.460069425787819
19.5549109821964	0.375045234989068	0.545020605485428	0.462936821805874
19.5569113822765	0.378290526710913	0.547611347463808	0.465817638138656
19.5589117823565	0.381553087020679	0.550210551324903	0.468711638041691
19.5609121824365	0.384832627347561	0.552818034879335	0.471618584770497
19.5629125825165	0.388128859120756	0.555433615937725	0.47453824158059
19.5649129825965	0.39144149376947	0.558057112310705	0.477470371727497
19.5669133826765	0.39477024272291	0.560688341808904	0.480414738466746
19.5689137827566	0.398114817410271	0.563327122242945	0.483371105053854
19.5709141828366	0.40147492926075	0.565973271423448	0.486339234744336
19.5729145829166	0.404850289703553	0.568626607161046	0.489318890793719
19.5749149829966	0.408240610167888	0.571286947266367	0.492309836457533
19.5769153830766	0.41164560208295	0.573954109550034	0.495311834991291
19.5789157831566	0.415064976877933	0.576627911822668	0.498324649650513
19.5809161832366	0.418498445982047	0.5793081718949	0.501348043690723
19.5829165833167	0.421945720824497	0.58199470757736	0.504381780367451
19.5849169833967	0.42540651283448	0.584687336680671	0.507425622936212
19.5869173834767	0.42888053344119	0.587385877015453	0.510479334652522
19.5889177835567	0.432367494073834	0.590090146392338	0.51354267877191
19.5909181836367	0.435867106161621	0.592799962621955	0.516615418549903
19.5929185837167	0.439379081133746	0.595515143514927	0.519697317242016
19.5949189837968	0.442903130419402	0.598235506881874	0.522788138103766
19.5969193838768	0.446438965447799	0.600960870533428	0.525887644390682
19.5989197839568	0.449986297648143	0.60369105228022	0.528995599358289
19.6009201840368	0.45354483844963	0.60642586993287	0.532111766262105
19.6029205841168	0.457114299281455	0.609165141302	0.535235908357646
19.6049209841968	0.460694391572824	0.611908684198241	0.538367788900439
19.6069213842769	0.464284826752947	0.614656316432224	0.541507171146012
19.6089217843569	0.467885316251017	0.61740785581457	0.544653818349881
19.6109221844369	0.47149557149623	0.620163120155901	0.547807493767563
19.6129225845169	0.475115303917794	0.622921927266847	0.550967960654584
19.6149229845969	0.478744224944916	0.625684094958039	0.554134982266473
19.6169233846769	0.48238204600679	0.628449441040098	0.557308321858745
19.618923784757	0.486028478532613	0.631217783323646	0.560487742686917
19.620924184837	0.489683233951591	0.633988939619314	0.563673008006517
19.622924584917	0.493346023692933	0.636762727737732	0.566863881073072
19.624924984997	0.497016559185832	0.639538965489522	0.570060125142098
19.626925385077	0.500694551859485	0.642317470685306	0.573261503469112
19.628925785157	0.504379713143099	0.645098061135713	0.576467779309641
19.630926185237	0.508071754465881	0.647880554651375	0.579678715919212
19.6329265853171	0.511770387257027	0.650664769042913	0.582894076553343
19.6349269853971	0.515475322945732	0.653450522120949	0.586113624467548
19.6369273854771	0.519186272961202	0.656237631696113	0.589337122917356
19.6389277855571	0.522902948732646	0.659025915579036	0.592564335158295
19.6409281856371	0.526625061689259	0.66181519158034	0.595795024445879
19.6429285857171	0.530352323260235	0.664605277510645	0.599028954035627
19.6449289857972	0.534084444874782	0.667395991180584	0.602265887183064
19.6469293858772	0.537821137962109	0.670187150400786	0.60550558714372
19.6489297859572	0.54156211395141	0.672978572981872	0.60874781717311
19.6509301860372	0.545307084271879	0.675770076734465	0.611992340526749
19.6529305861172	0.549055760352724	0.678561479469195	0.615238920460167
19.6549309861972	0.552807853623155	0.681352598996693	0.61848732022889
19.6569313862773	0.556563075512364	0.68414325312758	0.621737303088435
19.6589317863573	0.560321137449547	0.686933259672478	0.624988632294317
19.6609321864373	0.564081750863911	0.689722436442017	0.628241071102065
19.6629325865173	0.567844627184666	0.692510601246828	0.631494382767206
19.6649329865973	0.571609477841005	0.695297571897533	0.634748330545257
19.6669333866773	0.575376014262122	0.698083166204753	0.638002677691732
19.6689337867573	0.579143947877227	0.700867201979118	0.641257187462161
19.6709341868374	0.582912990115526	0.703649497031261	0.64451162311207
19.6729345869174	0.586682852406216	0.706429869171801	0.647765747896976
19.6749349869974	0.590453246178489	0.70920813621136	0.651019325072395
19.6769353870774	0.594223882861554	0.71198411596057	0.654272117893855
19.6789357871574	0.59799447388462	0.71475762623006	0.657523889616883
19.6809361872374	0.60176473067688	0.717528484830453	0.660774403496995
19.6829365873175	0.60553436466753	0.720296509572369	0.664023422789708
19.6849369873975	0.609303087285777	0.72306151826644	0.667270710750549
19.6869373874775	0.613070609960829	0.725823328723296	0.670516030635046
19.6889377875575	0.616836644121882	0.728581758753559	0.673759145698715
19.6909381876375	0.620600901198129	0.731336626167849	0.676999819197072
19.6929385877175	0.624363092618778	0.734087748776799	0.680237814385645
19.6949389877976	0.628122929813038	0.736834944391038	0.683472894519961
19.6969393878776	0.631880124210104	0.739578030821189	0.686704822855537
19.6989397879576	0.635634387239169	0.742316825877871	0.689933362647889
19.7009401880376	0.639385430329442	0.745051147371717	0.693158277152543
19.7029405881176	0.643132964910131	0.747780813113356	0.696379329625029
19.7049409881976	0.64687670241043	0.750505640913412	0.699596283320862
19.7069413882777	0.650616354259534	0.753225448582503	0.702808901495559
19.7089417883577	0.654351631886651	0.755940053931263	0.706016947404646
19.7109421884377	0.65808224672099	0.75864927477032	0.709220184303652
19.7129425885177	0.661807910191743	0.761352928910298	0.712418375448093
19.7149429885977	0.665528333728108	0.764050834161816	0.715611284093484
19.7169433886777	0.66924322875929	0.766742808335506	0.718798673495355
19.7189437887578	0.672952306714499	0.769428669241999	0.721980306909231
19.7209441888378	0.676655279022928	0.772108234691916	0.72515594759063
19.7229445889178	0.680351857113773	0.774781322495879	0.728325358795067
19.7249449889978	0.684041752416241	0.777447750464517	0.73148830377807
19.7269453890778	0.687724676359541	0.780107336408463	0.734644545795167
19.7289457891578	0.691400340372867	0.782759898138337	0.737793848101874
19.7309461892378	0.695068455885413	0.785405253464761	0.740935973953707
19.7329465893179	0.698728734326389	0.788043220198366	0.744070686606194
19.7349469893979	0.702380887125	0.790673616149782	0.747197749314862
19.7369473894779	0.706024625710444	0.79329625912963	0.750316925335228
19.7389477895579	0.709659661511913	0.795910966948533	0.753427977922807
19.7409481896379	0.713285705958616	0.798517557417121	0.756530670333128
19.7429485897179	0.71690247047976	0.801115848346025	0.759624765821717
19.744948989798	0.720509666504542	0.803705657545865	0.762710027644092
19.746949389878	0.724107005462154	0.806286802827265	0.765786219055768
19.748949789958	0.727694198781806	0.808859102000853	0.768853103312273
19.750950190038	0.731270957892704	0.811422372877261	0.771910443669134
19.752950590118	0.734836994224044	0.813976433267111	0.774958003381868
19.754950990198	0.738392019205021	0.816521100981024	0.777995545705991
19.7569513902781	0.741935744264842	0.819056193829631	0.781022833897031
19.7589517903581	0.745467880832716	0.821581529623562	0.784039631210514
19.7609521904381	0.748988140337836	0.824096926173438	0.787045700901958
19.7629525905181	0.752496234209398	0.826602201289882	0.790040806226878
19.7649529905981	0.755991873876609	0.829097172783524	0.793024710440803
19.7669533906781	0.759474770768678	0.831581658464995	0.795997176799259
19.7689537907582	0.762944636314798	0.834055476144916	0.798957968557762
19.7709541908382	0.766401181944166	0.836518443633909	0.80190684897183
19.7729545909182	0.769844119085989	0.838970378742604	0.80484358129699
19.7749549909982	0.773273159169474	0.841411099281631	0.807767928788769
19.7769553910782	0.77668801362381	0.84384042306161	0.810679654702678
19.7789557911582	0.780088393878211	0.846258167893173	0.813578522294249
19.7809561912382	0.783474011361866	0.848664151586938	0.816464294818995
19.7829565913183	0.786844577503988	0.851058191953541	0.819336735532446
19.7849569913983	0.790199803733767	0.853440106803598	0.822195607690116
19.7869573914783	0.793539401480416	0.855809713947744	0.825040674547536
19.7889577915583	0.796863082173124	0.858166831196597	0.827871699360217
19.7909581916383	0.800170557241104	0.860511276360792	0.830688445383693
19.7929585917183	0.803461538113546	0.862842867250945	0.833490675873473
19.7949589917984	0.806735736219663	0.865161421677693	0.836278154085092
19.7969593918784	0.809992862988645	0.867466757451651	0.83905064327406
19.7989597919584	0.813232629849704	0.869758692383455	0.841807906695909
19.8009601920384	0.816454748232031	0.872037044283722	0.844549707606151
19.8029605921184	0.819658929564837	0.874301630963088	0.847275809260319
19.8049609921984	0.822844885277314	0.876552270232169	0.849985974913924
19.8069613922785	0.826012326798673	0.8787887799016	0.852679967822497
19.8089617923585	0.829160965558104	0.881010977781998	0.855357551241551
19.8109621924385	0.832290512984821	0.883218681683999	0.858018488426618
19.8129625925185	0.835400680508013	0.88541170941822	0.86066254263321
19.8149629925985	0.838491179556893	0.887589878795295	0.863289477116858
19.8169633926785	0.84156172156065	0.889753007625843	0.865899055133074
19.8189637927586	0.844612017948498	0.891900913720497	0.868491039937391
19.8209641928386	0.847641780149627	0.894033414889875	0.87106519478532
19.8229645929186	0.850650719593248	0.896150328944612	0.873621282932393
19.8249649929986	0.853638547708553	0.898251473695326	0.876159067634122
19.8269653930786	0.856604975924752	0.90033666695265	0.878678312146038
19.8289657931586	0.859549715671038	0.902405726527204	0.881178779723655
19.8309661932386	0.862472478376622	0.90445847022962	0.883660233622503
19.8329665933187	0.865372975470694	0.906494715870517	0.886122437098096
19.8349669933987	0.868250918382467	0.908514281260529	0.888565153405963
19.8369673934787	0.871106018541131	0.910516984210275	0.890988145801618
19.8389677935587	0.873937987375898	0.912502642530387	0.893391177540591
19.8409681936387	0.876746536315959	0.914471074031485	0.895774011878397
19.8429685937187	0.879531376790525	0.916422096524203	0.898136412070565
19.8449689937988	0.882292220228789	0.918355527819158	0.900478141372608
19.8469693938788	0.885028778059959	0.920271185726984	0.902798963040058
19.8489697939588	0.88774076171323	0.922168888058301	0.905098640328427
19.8509701940388	0.890427882617811	0.924048452623741	0.907376936493246
19.8529705941188	0.893089852202894	0.925909697233924	0.909633614790029
19.8549709941988	0.89572638189769	0.927752439699482	0.911868438474304
19.8569713942789	0.898337183131391	0.929576497831034	0.914081170801588
19.8589717943589	0.900921967333207	0.931381689439214	0.916271575027408
19.8609721944389	0.903480445932331	0.933167832334641	0.91843941440728
19.8629725945189	0.906012330357973	0.934934744327948	0.920584452196732
19.8649729945989	0.908517332039325	0.936682243229753	0.92270645165128
19.8669733946789	0.910995162405598	0.938410146850691	0.924805176026452
19.868973794759	0.913445532885983	0.94011827300138	0.926880388577763
19.870974194839	0.915868154909692	0.941806439492452	0.928931852560743
19.872974594919	0.918262739905916	0.943474464134529	0.930959331230905
19.874974994999	0.920628999303866	0.945122164738241	0.93296258784378
19.876975395079	0.922966644532734	0.94674935911421	0.934941385654881
19.878975795159	0.92527538702173	0.948355865073066	0.936895487919738
19.880976195239	0.927554938200047	0.94994150042543	0.938824657893865
19.8829765953191	0.929805009496895	0.951506082981935	0.940728658832792
19.8849769953991	0.932025312341467	0.9530494305532	0.942607253992033
19.8869773954791	0.934215558162971	0.954571360949857	0.944460206627118
19.8889777955591	0.936375458390603	0.956071691982528	0.946287279993561
19.8909781956391	0.938504724453569	0.957550241461842	0.948088237346891
19.8929785957191	0.940603067781065	0.959006827198421	0.949862841942623
19.8949789957992	0.942670199802299	0.960441267002897	0.951610857036285
19.8969793958792	0.944705831946465	0.96185337868589	0.953332045883394
19.8989797959592	0.946709675642771	0.963242980058032	0.955026171739477
19.9009801960392	0.948681442320412	0.964609888929942	0.95669299786005
19.9029805961192	0.950620843408596	0.965953923112254	0.958332287500641
19.9049809961992	0.952527590336518	0.967274900415587	0.959943803916766
19.9069813962793	0.954401394533385	0.968572638650573	0.961527310363953
19.9089817963593	0.956241967428392	0.969846955627833	0.963082570097717
19.9109821964393	0.958049020450747	0.971097669157998	0.964609346373587
19.9129825965193	0.959822265029645	0.972324597051689	0.966107402447078
19.9149829965993	0.961561412594293	0.973527557119537	0.967576501573719
19.9169833966793	0.963266174573887	0.974706367172164	0.969016407009025
19.9189837967594	0.964936262397634	0.975860845020199	0.970426882008524
19.9209841968394	0.96657138749473	0.976990808474265	0.971807689827732
19.9229845969194	0.96817126129438	0.978096075344993	0.973158593722177
19.9249849969994	0.969735595225782	0.979176463443003	0.974479356947375
19.9269853970794	0.971264100718142	0.980231790578927	0.975769742758853
19.9289857971594	0.972756489200655	0.981261874563385	0.977029514412129
19.9309861972394	0.974212472102529	0.98226653320701	0.978258435162728
19.9329865973195	0.97563176085296	0.983245584320421	0.979456268266169
19.9349869973995	0.977014066881153	0.98419884571425	0.980622776977977
19.9369873974795	0.978359101616306	0.985126135199119	0.98175772455367
19.9389877975595	0.979666576487624	0.986027270585657	0.982860874248774
19.9409881976395	0.980936202924304	0.986902069684488	0.983931989318808
19.9429885977195	0.982167692355552	0.98775035030624	0.984970833019296
19.9449889977996	0.983360756210564	0.988571930261536	0.985977168605757
19.9469893978796	0.984515105918547	0.989366627361006	0.986950759333717
19.9489897979596	0.985630452908698	0.990134259415272	0.987891368458693
19.9509901980396	0.986706508610221	0.990874644234965	0.988798759236212
19.9529905981196	0.987742984452314	0.991587599630706	0.989672694921791
19.9549909981996	0.988739591864183	0.992272943413125	0.990512938770956
19.9569913982797	0.989696042275024	0.992930493392845	0.991319254039226
19.9589917983597	0.990612047114044	0.993560067380495	0.992091403982126
19.9609921984397	0.991487317810439	0.994161483186698	0.992829151855174
19.9629925985197	0.992321565793414	0.994734558622083	0.993532260913895
19.9649929985997	0.993114502492168	0.995279111497275	0.994200494413809
19.9669933986797	0.993865839335905	0.9957949596229	0.99483361561044
19.9689937987598	0.994575287753822	0.996281920809583	0.995431387759307
19.9709941988398	0.995242559175125	0.996739812867952	0.995993574115934
19.9729945989198	0.995867365029012	0.997168453608631	0.996519937935842
19.9749949989998	0.996449416744686	0.997567660842249	0.997010242474555
19.9769953990798	0.996988425751347	0.997937252379429	0.997464250987591
19.9789957991598	0.997484103478198	0.998277046030799	0.997881726730475
19.9809961992398	0.997936161354439	0.998586859606985	0.998262432958728
19.9829965993199	0.998344310809272	0.998866510918612	0.998606132927872
19.9849969993999	0.998708263271898	0.999115817776307	0.998912589893428
19.9869973994799	0.999027730171518	0.999334597990696	0.99918156711092
19.9889977995599	0.999302422937334	0.999522669372405	0.999412827835867
19.9909981996399	0.999532052998546	0.99967984973206	0.999606135323793
19.9929985997199	0.999716331784357	0.999805956880286	0.99976125283022
19.9949989998	0.999854970723968	0.999900808627711	0.999877943610669
19.99699939988	0.999947681246579	0.999964222784961	0.999955970920661
19.99899979996	0.999994174781392	0.999996017162661	0.99999509801572
20.00100020004	0.999995021423614	0.999999200534561	0.99999474871542
20.00300060012	0.999955288522428	0.999992817404131	0.999952839391324
20.0050010002	0.999876067312021	0.999980083325584	0.999869278732947
20.0070014002801	0.99975761301879	0.999961031880465	0.999744335947056
20.0090018003601	0.999600180869134	0.999935696650319	0.999578280240418
20.0110022004401	0.999404026089449	0.99990411121669	0.999371380819796
20.0130026005201	0.999169403906134	0.999866309161123	0.999123906891957
20.0150030006001	0.998896569545585	0.999822324065163	0.998836127663667
20.0170034006801	0.998585778234202	0.999772189510355	0.998508312341692
20.0190038007602	0.998237285198382	0.999715939078242	0.998140730132796
20.0210042008402	0.997851345664522	0.99965360635037	0.997733650243747
20.0230046009202	0.99742821485902	0.999585224908283	0.997287341881309
20.0250050010002	0.996968148008274	0.999510828333527	0.996802074252249
20.0270054010802	0.996471400338681	0.999430450207645	0.99627811656333
20.0290058011602	0.99593822707664	0.999344124112183	0.995715738021322
20.0310062012402	0.995368883448547	0.999251883628684	0.995115207832986
20.0330066013203	0.994763624680801	0.999153762338694	0.994476795205091
20.0350070014003	0.994122705999799	0.999049793823758	0.993800769344402
20.0370074014803	0.993446382631941	0.99894001166542	0.993087399457684
20.0390078015603	0.99273490980362	0.998824449445224	0.992336954751703
20.0410082016403	0.991988542741239	0.998703140744716	0.991549704433225
20.0430086017203	0.991207536671192	0.998576119145439	0.990725917709015
20.0450090018004	0.990392146819878	0.99844341822894	0.98986586378584
20.0470094018804	0.989542628413694	0.998305071576762	0.988969811870464
20.0490098019604	0.98865923667904	0.99816111277045	0.988038031169654
20.0510102020404	0.987742226842311	0.998011575391548	0.987070790890174
20.0530106021204	0.986791854129907	0.997856493021602	0.986068360238793
20.0550110022004	0.985808373768223	0.997695899242156	0.985031008422273
20.0570114022805	0.984792040983659	0.997529827634755	0.983959004647383
20.0590118023605	0.983743111002611	0.997358311780942	0.982852618120885
20.0610122024405	0.98266183905148	0.997181385262264	0.981712118049548
20.0630126025205	0.981548480356658	0.996999081660265	0.980537773640135
20.0650130026005	0.980403290144549	0.996811434556489	0.979329854099416
20.0670134026805	0.979226523641546	0.996618477532481	0.97808862863415
20.0690138027606	0.97801843607405	0.996420244169786	0.97681436645111
20.0710142028406	0.976779282668456	0.996216768049948	0.975507336757055
20.0730146029206	0.975509318651164	0.996008082754512	0.974167808758757
20.0750150030006	0.974208799248569	0.995794221865023	0.972796051662975
20.0770154030806	0.972877979687073	0.995575218963025	0.971392334676482
20.0790158031606	0.971517115193068	0.995351107630063	0.969956927006037
20.0810162032406	0.970126460992958	0.995121921447682	0.968490097858411
20.0830166033207	0.968706272313134	0.994887693997426	0.966992116440365
20.0850170034007	0.967256804380001	0.994648458860841	0.965463251958669
20.0870174034807	0.965778312419949	0.99440424961947	0.963903773620085
20.0890178035607	0.964271051659384	0.994155099854858	0.962313950631382
20.0910182036407	0.962735277324695	0.99390104314855	0.960694052199322
20.0930186037207	0.961171244642288	0.993642113082091	0.959044347530676
20.0950190038008	0.959579208838553	0.993378343237026	0.957365105832203
20.0970194038808	0.957959425139895	0.993109767194898	0.955656596310676
20.0990198039608	0.956312148772706	0.992836418537253	0.953919088172853
20.1010202040408	0.954637634963388	0.992558330845636	0.952152850625507
20.1030206041208	0.952936138938334	0.99227553770159	0.950358152875397
20.1050210042008	0.951207915923947	0.991988072686661	0.948535264129295
20.1070214042809	0.949453221146619	0.991695969382394	0.946684453593961
20.1090218043609	0.947672309832754	0.991399261370332	0.944805990476166
20.1110222044409	0.945865437208743	0.991097982232021	0.94290014398267
20.1130226045209	0.944032858500992	0.990792165549006	0.940967183320245
20.1150230046009	0.942174828935889	0.99048184490283	0.93900737769565
20.1170234046809	0.940291603739841	0.99016705387504	0.937020996315658
20.119023804761	0.938383438139237	0.989847826047178	0.935008308387027
20.121024204841	0.936450587360483	0.989524195000791	0.93296958311653
20.123024604921	0.93449330662997	0.989196194317422	0.930905089710926
20.125025005001	0.932511851174101	0.988863857578617	0.928815097376987
20.127025405081	0.930506476219269	0.988527218365919	0.926699875321473
20.129025805161	0.928477436991876	0.988186310260875	0.924559692751155
20.131026205241	0.926424988718315	0.987841166845027	0.922394818872792
20.1330266053211	0.92434938662499	0.987491821699922	0.920205522893158
20.1350270054011	0.922250885938291	0.987138308407103	0.917992074019011
20.1370274054811	0.920129741884623	0.986780660548116	0.915754741457123
20.1390278055611	0.917986209690378	0.986418911704504	0.913493794414254
20.1410282056411	0.915820544581959	0.986053095457814	0.911209502097175
20.1430286057211	0.913633001785758	0.985683245389589	0.908902133712646
20.1450290058012	0.911423836528179	0.985309395081374	0.90657195846744
20.1470294058812	0.909193304035612	0.984931578114713	0.904219245568314
20.1490298059612	0.906941659534464	0.984549828071152	0.901844264222043
20.1510302060412	0.904669158251123	0.984164178532234	0.899447283635383
20.1530306061212	0.902376055411996	0.983774663079506	0.89702857301511
20.1550310062012	0.900062606243472	0.98338131529451	0.894588401567979
20.1570314062813	0.897729065971957	0.982984168758793	0.892127038500766
20.1590318063613	0.895375689823841	0.982583257053899	0.889644753020227
20.1610322064413	0.893002733025529	0.982178613761372	0.887141814333136
20.1630326065213	0.890610450803411	0.981770272462756	0.884618491646252
20.1650330066013	0.888199098383893	0.981358266739598	0.882075054166348
20.1670334066813	0.885768930993365	0.98094263017344	0.87951177110018
20.1690338067614	0.883320203858232	0.98052339634583	0.876928911654525
20.1710342068414	0.880853172204883	0.980100598838309	0.874326745036137
20.1730346069214	0.878368091259725	0.979674271232424	0.871705540451793
20.1750350070014	0.875865216249148	0.979244447109718	0.869065567108249
20.1770354070814	0.873344802399557	0.978811160051738	0.866407094212279
20.1790358071614	0.870807104937341	0.978374443640027	0.86373039097064
20.1810362072414	0.868252379088907	0.97793433145613	0.861035726590107
20.1830366073215	0.865680880080644	0.977490857081591	0.858323370277437
20.1850370074015	0.863092863138959	0.977044054097956	0.855593591239404
20.1870374074815	0.860488583490239	0.976593956086769	0.852846658682764
20.1890378075615	0.857868296360893	0.976140596629575	0.850082841814294
20.1910382076415	0.855232256977308	0.975684009307917	0.847302409840748
20.1930386077215	0.852580720565891	0.975224227703342	0.844505631968903
20.1950390078016	0.849913942353032	0.974761285397393	0.841692777405515
20.1970394078816	0.847232177565136	0.974295215971617	0.838864115357357
20.1990398079616	0.844535681428592	0.973826053007555	0.836019915031188
20.2010402080416	0.841824709169808	0.973353830086755	0.833160445633782
20.2030406081216	0.839099516015171	0.972878580790759	0.830285976371895
20.2050410082016	0.83636035719109	0.972400338701114	0.827396776452303
20.2070414082817	0.833607487923951	0.971919137399364	0.824493115081761
20.2090418083617	0.830841163440162	0.971435010467053	0.821575261467045
20.2110422084417	0.828061638966112	0.970947991485725	0.81864348481491
20.2130426085217	0.825269169728208	0.970458114036927	0.815698054332134
20.2150430086017	0.822464010952838	0.969965411702201	0.81273923922547
20.2170434086817	0.819646417866409	0.969469918063095	0.809767308701695
20.2190438087618	0.816816645695309	0.96897166670115	0.806782531967565
20.2210442088418	0.813974949665945	0.968470691197913	0.803785178229855
20.2230446089218	0.811121585004706	0.967967025134927	0.800775516695321
20.2250450090018	0.808256806938	0.967460702093739	0.797753816570739
20.2270454090818	0.805380870692213	0.966951755655891	0.794720347062863
20.2290458091618	0.802494031493754	0.966440219402931	0.791675377378471
20.2310462092418	0.799596544569016	0.9659261269164	0.788619176724323
20.2330466093219	0.79668866514439	0.965409511777845	0.785552014307179
20.2350470094019	0.79377064844628	0.964890407568809	0.78247415933381
20.2370474094819	0.790842749701089	0.964368847870839	0.779385881010987
20.2390478095619	0.787905224135209	0.963844866265478	0.77628744854547
20.2410482096419	0.784958326975033	0.96331849633427	0.77317913114402
20.2430486097219	0.782002313446964	0.962789771658761	0.770061198013408
20.245049009802	0.779037438777404	0.962258725820496	0.766933918360406
20.247049409882	0.776063958192746	0.96172539240102	0.763797561391772
20.249049809962	0.773082126919382	0.961189804981874	0.760652396314268
20.251050210042	0.770092200183716	0.960651997144606	0.757498692334664
20.253050610122	0.767094433212151	0.960112002470762	0.754336718659733
20.255051010202	0.764089081231079	0.959569854541883	0.751166744496233
20.2570514102821	0.761076399466892	0.959025586939516	0.747989039050925
20.2590518103621	0.758056643145993	0.958479233245204	0.744803871530581
20.2610522104421	0.755030067494786	0.957930827040493	0.741611511141972
20.2630526105221	0.751996927739662	0.957380401906928	0.738412227091857
20.2650530106021	0.748957479107015	0.956827991426052	0.735206288586998
20.2670534106821	0.745911976823247	0.956273629179411	0.731993964834164
20.2690538107622	0.742860676114761	0.95571734874855	0.728775525040128
20.2710542108422	0.73980383220795	0.955159183715013	0.72555123841165
20.2730546109222	0.736741700329206	0.954599167660344	0.722321374155489
20.2750550110022	0.733674535704931	0.954037334166088	0.719086201478417
20.2770554110822	0.730602593561531	0.953473716813791	0.715845989587206
20.2790558111622	0.727526129125395	0.952908349184996	0.712601007688615
20.2810562112422	0.724445397622917	0.952341264861248	0.709351524989404
20.2830566113223	0.721360654280501	0.951772497424092	0.706097810696345
20.2850570114023	0.718272154324548	0.951202080455074	0.702840134016209
20.2870574114823	0.715180152981452	0.950630047535737	0.699578764155756
20.2890578115623	0.712084905477604	0.950056432247624	0.696313970321747
20.2910582116423	0.708986667039408	0.949481268172283	0.693046021720952
20.2930586117223	0.705885692893267	0.948904588891258	0.689775187560143
20.2950590118024	0.702782238265574	0.948326427986093	0.686501737046079
20.2970594118824	0.69967655838272	0.947746819038331	0.683225939385522
20.2990598119624	0.696568908471108	0.947165795629519	0.679948063785242
20.3010602120424	0.693459543757142	0.946583391341202	0.676668379452011
20.3030606121224	0.690348719467215	0.945999639754923	0.673387155592588
20.3050610122024	0.687236690827717	0.945414574452227	0.670104661413734
20.3070614122825	0.684123713065053	0.944828229014658	0.66682116612222
20.3090618123625	0.681010041405626	0.944240637023763	0.663536938924818
20.3110622124425	0.677895931075828	0.943651832061086	0.660252249028287
20.3130626125225	0.674781637302051	0.94306184770817	0.656967365639387
20.3150630126025	0.671667415310698	0.94247071754656	0.65368255796489
20.3170634126825	0.668553520328173	0.941878475157802	0.650398095211568
20.3190638127626	0.665440207580868	0.941285154123441	0.64711424658618
20.3210642128426	0.662327732295174	0.940690788025019	0.643831281295486
20.3230646129226	0.659216349697496	0.940095410444083	0.640549468546258
20.3250650130026	0.656106315014236	0.939499054962177	0.637269077545266
20.3270654130826	0.652997883471787	0.938901755160846	0.633990377499272
20.3290658131626	0.649891310296541	0.938303544621633	0.630713637615035
20.3310662132427	0.646786850714901	0.937704456926085	0.627439127099326
20.3330666133227	0.64368475995327	0.937104525655746	0.624167115158917
20.3350670134027	0.64058529323804	0.93650378439216	0.620897871000567
20.3370674134827	0.637488705795605	0.935902266716871	0.617631663831038
20.3390678135627	0.634395252852366	0.935300006211425	0.6143687628571
20.3410682136427	0.631305189634727	0.934697036457367	0.611109437285524
20.3430686137227	0.628218771369081	0.934093391036242	0.607853956323071
20.3450690138028	0.62513625328182	0.933489103529591	0.6046025891765
20.3470694138828	0.622057890599346	0.932884207518962	0.601355605052584
20.3490698139628	0.618983938548063	0.932278736585901	0.598113273158092
20.3510702140428	0.615914652354363	0.931672724311949	0.594875862699786
20.3530706141228	0.612850287244639	0.931066204278652	0.591643642884426
20.3550710142028	0.609791098445293	0.930459210067555	0.588416882918782
20.3570714142829	0.606737341182729	0.929851775260204	0.585195852009626
20.3590718143629	0.60368927068334	0.929243933438142	0.581980819363718
20.3610722144429	0.600647142173516	0.928635718182913	0.578772054187819
20.3630726145229	0.597611210879662	0.928027163076062	0.575569825688699
20.3650730146029	0.594581732028181	0.927418301699136	0.57237440307313
20.3670734146829	0.591558960845465	0.926809167633678	0.569186055547872
20.369073814763	0.588543152557906	0.926199794461231	0.566005052319684
20.371074214843	0.585534562391907	0.925590215763342	0.562831662595339
20.373074614923	0.582533445573872	0.924980465121556	0.559666155581608
20.375075015003	0.579540057330192	0.924370576117416	0.55650880048525
20.377075415083	0.576554652887261	0.923760582332466	0.553359866513026
20.379075815163	0.573577487471481	0.923150517348253	0.550219622871708
20.381076215243	0.570608816309255	0.922540414746321	0.547088338768065
20.3830766153231	0.567648894626976	0.921930308108215	0.543966283408859
20.3850770154031	0.564697977651035	0.921320231015477	0.540853726000849
20.3870774154831	0.561756320607837	0.920710217049654	0.537750935750808
20.3890778155631	0.558824178723784	0.920100299792291	0.534658181865505
20.3910782156431	0.555901807225268	0.919490512824933	0.531575733551702
20.3930786157231	0.552989461338683	0.918880889729122	0.528503860016158
20.3950790158032	0.55008739629043	0.918271464086404	0.525442830465644
20.3970794158832	0.547195867306913	0.917662269478325	0.522392914106933
20.3990798159632	0.544315129614525	0.917053339486429	0.519354380146783
20.4010802160432	0.541445438439657	0.916444707692259	0.516327497791956
20.4030806161232	0.538587049008713	0.915836407677361	0.513312536249222
20.4050810162032	0.535740216548096	0.915228473023281	0.510309764725353
20.4070814162833	0.532905196284198	0.914620937311562	0.507319452427108
20.4090818163633	0.530082243443412	0.914013834123748	0.504341868561249
20.4110822164433	0.52727161325214	0.913407197041384	0.501377282334545
20.4130826165233	0.524473560936786	0.912801059646017	0.498425962953769
20.4150830166033	0.521688341723742	0.91219545551919	0.49548817962568
20.4170834166833	0.518916210839401	0.911590418242446	0.49256420155704
20.4190838167634	0.516157423510165	0.910985981397332	0.489654297954618
20.4210842168434	0.513412234962437	0.910382178565393	0.486758738025186
20.4230846169234	0.51068090042261	0.909779043328172	0.483877790975505
20.4250850170034	0.507963675117077	0.909176609267214	0.481011726012334
20.4270854170834	0.505260814272241	0.908574909964063	0.478160812342445
20.4290858171634	0.502572573114503	0.907973979000266	0.475325319172609
20.4310862172434	0.499899206870257	0.907373849957367	0.472505515709586
20.4330866173235	0.497240970765896	0.906774556416908	0.469701671160136
20.4350870174035	0.494598120027822	0.906176131960436	0.466914054731031
20.4370874174835	0.491970909882437	0.905578610169497	0.464142935629041
20.4390878175635	0.489359595556135	0.904982024625633	0.461388583060927
20.4410882176435	0.486764432275309	0.904386408910389	0.45865126623345
20.4430886177235	0.484185675266361	0.90379179660531	0.45593125435338
20.4450890178036	0.481623579755694	0.903198221291942	0.453228816627488
20.4470894178836	0.479078400969699	0.902605716551829	0.450544222262534
20.4490898179636	0.476550394134772	0.902014315966514	0.44787774046528
20.4510902180436	0.474039814477313	0.901424053117542	0.445229640442496
20.4530906181236	0.471546917223726	0.900834961586461	0.442600191400953
20.4550910182036	0.469071957600403	0.900247074954813	0.439989662547411
20.4570914182837	0.466615190833737	0.899660426804142	0.437398323088631
20.4590918183637	0.464176872150131	0.899075050715993	0.434826442231385
20.4610922184437	0.461757256775988	0.898490980271913	0.432274289182441
20.4630926185237	0.459356599937699	0.897908249053444	0.429742133148562
20.4650930186037	0.456975156861659	0.897326890642132	0.427230243336508
20.4670934186837	0.454613182774269	0.89674693861952	0.424738888953049
20.4690938187638	0.452270932901933	0.896168426567156	0.422268339204957
20.4710942188438	0.449948662471042	0.895591388066582	0.419818863298991
20.4730946189238	0.447646626707991	0.895015856699342	0.417390730441914
20.4750950190038	0.445365080839181	0.894441866046982	0.414984209840495
20.4770954190838	0.443104280091015	0.893869449691048	0.412599570701504
20.4790958191638	0.440864479689885	0.893298641213083	0.410237082231703
20.4810962192438	0.438645934862186	0.892729474194631	0.407897013637854
20.4830966193239	0.43644890083432	0.892161982217238	0.405579634126725
20.4850970194039	0.434273632832687	0.891596198862449	0.403285212905088
20.4870974194839	0.432120386083682	0.891032157711808	0.401014019179703
20.4890978195639	0.429989415813699	0.890469892346859	0.398766322157332
20.4910982196439	0.427880977249139	0.889909436349146	0.396542391044746
20.4930986197239	0.425795325616404	0.889350823300217	0.394342495048713
20.495099019804	0.423732716141888	0.888794086781615	0.392166903375995
20.497099419884	0.421693404051984	0.888239260374882	0.390015885233354
20.499099819964	0.419677644573094	0.887686377661566	0.38788970982756
20.501100220044	0.417685692931619	0.887135472223211	0.385788646365382
20.503100620124	0.415717804353954	0.886586577641361	0.383712964053582
20.505101020204	0.413774234066493	0.886039727497561	0.381662932098923
20.5071014202841	0.411855237295636	0.885494955373355	0.379638819708173
20.5091018203641	0.409961069267786	0.884952294850289	0.377640896088101
20.5111022204441	0.408091985209336	0.884411779509907	0.375669430445471
20.5131026205241	0.406248240346681	0.883873442933753	0.373724691987043
20.5151030206041	0.404430089906221	0.883337318703372	0.371806949919588
20.5171034206841	0.402637789114358	0.88280344040031	0.369916473449875
20.5191038207642	0.400871593197487	0.882271841606111	0.368053531784664
20.5211042208442	0.399131757382001	0.881742555902318	0.36621839413072
20.5231046209242	0.397418536894302	0.881215616870476	0.364411329694811
20.5251050210042	0.39573218696079	0.880691058092133	0.362632607683706
20.5271054210842	0.39407296280786	0.88016891314883	0.360882497304167
20.5291058211642	0.392441119661907	0.879649215622113	0.359161267762958
20.5311062212443	0.390836912749332	0.879131999093526	0.357469188266846
20.5331066213243	0.389260597296534	0.878617297144616	0.355806528022601
20.5351070214043	0.38771242852991	0.878105143356925	0.354173556236985
20.5371074214843	0.386192661675853	0.877595571311998	0.35257054211676
20.5391078215643	0.384701551960765	0.87708861459138	0.350997754868697
20.5411082216443	0.383239354611045	0.876584306776617	0.349455463699562
20.5431086217243	0.381806324853089	0.876082681449253	0.34794393781612
20.5451090218044	0.380402717913293	0.875583772190831	0.346463446425132
20.5471094218844	0.379028789018055	0.875087612582897	0.345014258733368
20.5491098219644	0.377684793393777	0.874594236206997	0.343596643947596
20.5511102220444	0.376370986266853	0.874103676644674	0.342210871274578
20.5531106221244	0.375087622863679	0.873615967477472	0.340857209921078
20.5551110222044	0.373834958410656	0.873131142286936	0.339535929093865
20.5571114222845	0.372613248134182	0.872649234654612	0.338247297999705
20.5591118223645	0.371422747260654	0.872170278162045	0.336991585845363
20.5611122224445	0.370263711016467	0.871694306390777	0.335769061837603
20.5631126225245	0.36913639462802	0.871221352922355	0.334579995183191
20.5651130226045	0.368041053321715	0.870751451338323	0.333424655088895
20.5671134226845	0.366977942323946	0.870284635220226	0.33230331076148
20.5691138227646	0.365947316861109	0.869820938149607	0.331216231407709
20.5711142228446	0.364949432159603	0.869360393708012	0.33016368623435
20.5731146229246	0.363984543445829	0.868903035476987	0.32914594444817
20.5751150230046	0.363052905946182	0.868448897038074	0.328163275255933
20.5771154230846	0.362154774887059	0.867998011972819	0.327215947864404
20.5791158231646	0.361290405494858	0.867550413862767	0.326304231480348
20.5811162232446	0.360460052995979	0.867106136289463	0.325428395310535
20.5831166233247	0.359663972616818	0.86666521283445	0.324588708561727
20.5851170234047	0.358902419583771	0.866227677079273	0.323785440440689
20.5871174234847	0.358175649123238	0.865793562605478	0.323018860154189
20.5891178235647	0.357483916461617	0.865362902994609	0.322289236908993
20.5911182236447	0.356827476825305	0.864935731828211	0.321596839911865
20.5931186237247	0.356206585440699	0.864512082687827	0.320941938369571
20.5951190238048	0.355621497534197	0.864091989155004	0.320324801488877
20.5971194238848	0.355072468332198	0.863675484811285	0.319745698476549
20.5991198239648	0.354559753061099	0.863262603238216	0.319204898539353
20.6011202240448	0.354083606947296	0.86285337801734	0.318702670884053
20.6031206241248	0.353644285217189	0.862447842730203	0.318239284717416
20.6051210242048	0.353242043097175	0.86204603095835	0.317815009246208
20.6071214242849	0.352877135813652	0.861647976283324	0.317430113677195
20.6091218243649	0.352549818593016	0.86125371228667	0.31708486721714
20.6111222244449	0.352260346661667	0.860863272549934	0.316779539072811
20.6131226245249	0.352008975246002	0.86047669065466	0.316514398450974
20.6151230246049	0.351795959572418	0.860094000182393	0.316289714558394
20.6171234246849	0.351621554867313	0.859715234714676	0.316105756601836
20.619123824765	0.351486016357085	0.859340427833056	0.315962793788067
20.621124224845	0.351389599268133	0.858969613119076	0.315861095323852
20.623124624925	0.351332558826852	0.858602824154282	0.315800930415956
20.625125025005	0.351315125764954	0.858240090413196	0.315782546097211
20.627125425085	0.351330468880267	0.857880261665758	0.31579978218801
20.629125825165	0.35137296488674	0.857522405663411	0.315847521190894
20.631126225245	0.351442438780848	0.85716650707198	0.315925566511064
20.6331266253251	0.351538715559061	0.856812550557287	0.316033721553718
20.6351270254051	0.351661620217852	0.856460520785157	0.316171789724056
20.6371274254851	0.351810977753691	0.856110402421413	0.316339574427276
20.6391278255651	0.351986613163052	0.855762180131879	0.316536879068578
20.6411282256451	0.352188351442405	0.855415838582378	0.31676350705316
20.6431286257251	0.352416017588224	0.855071362438734	0.317019261786222
20.6451290258052	0.352669436596979	0.854728736366771	0.317303946672963
20.6471294258852	0.352948433465143	0.854387945032313	0.317617365118581
20.6491298259652	0.353252833189187	0.854048973101183	0.317959320528276
20.6511302260452	0.353582460765584	0.853711805239204	0.318329616307247
20.6531306261252	0.353937141190805	0.853376426112201	0.318728055860692
20.6551310262052	0.354316699461321	0.853042820385998	0.319154442593811
20.6571314262853	0.354720960573606	0.852710972726417	0.319608579911804
20.6591318263653	0.355149749524131	0.852380867799282	0.320090271219869
20.6611322264453	0.355602891309367	0.852052490270419	0.320599319923204
20.6631326265253	0.356080210925786	0.851725824805649	0.321135529427009
20.6651330266053	0.356581533369861	0.851400856070796	0.321698703136483
20.6671334266853	0.357106683638064	0.851077568731684	0.322288644456826
20.6691338267654	0.357655486726865	0.850755947454138	0.322905156793236
20.6711342268454	0.358227767632737	0.85043597690398	0.323548043550911
20.6731346269254	0.358823351352152	0.850117641747034	0.324217108135052
20.6751350270054	0.359442062881583	0.849800926649124	0.324912153950858
20.6771354270854	0.360083727217499	0.849485816276074	0.325632984403526
20.6791358271654	0.360748169356373	0.849172295293707	0.326379402898257
20.6811362272454	0.361435214294679	0.848860348367846	0.32715121284025
20.6831366273255	0.362144687028886	0.848549960164317	0.327948217634702
20.6851370274055	0.362876412555468	0.848241115348942	0.328770220686815
20.6871374274855	0.363630215870895	0.847933798587545	0.329617025401785
20.6891378275655	0.364405921971641	0.847627994545949	0.330488435184814
20.6911382276455	0.365203355854175	0.847323687889979	0.331384253441098
20.6931386277255	0.366022342514972	0.847020863285457	0.332304283575839
20.6951390278056	0.366862706950501	0.846719505398208	0.333248328994233
20.6971394278856	0.367724274157237	0.846419598894056	0.334216193101483
20.6991398279656	0.368606869131648	0.846121128438823	0.335207679302784
20.7011402280456	0.36951031687021	0.845824078698334	0.336222591003338
20.7031406281256	0.370434442369392	0.845528434338413	0.337260731608342
20.7051410282056	0.371379070625667	0.845234180024882	0.338321904522997
20.7071414282857	0.372344026635506	0.844941300423566	0.339405913152499
20.7091418283657	0.373329135395383	0.844649780200289	0.340512560902051
20.7111422284457	0.374334221901766	0.844359604020873	0.341641651176848
20.7131426285257	0.375359111151132	0.844070756551143	0.342792987382093
20.7151430286057	0.376403628139947	0.843783222456923	0.343966372922981
20.7171434286857	0.377467597864689	0.843496986404035	0.345161611204716
20.7191438287658	0.378550845321824	0.843212033058305	0.346378505632491
20.7211442288458	0.379653195507829	0.842928347085554	0.347616859611511
20.7231446289258	0.380774473419172	0.842645913151608	0.34887647654697
20.7251450290058	0.381914504052327	0.842364715922289	0.350157159844071
20.7271454290858	0.383073112403765	0.842084740063422	0.351458712908009
20.7291458291658	0.384250123469959	0.84180597024083	0.352780939143988
20.7311462292458	0.385445362247378	0.841528391120337	0.354123641957203
20.7331466293259	0.386658653732499	0.841251987367766	0.355486624752856
20.7351470294059	0.387889822921788	0.840976743648941	0.356869690936142
20.7371474294859	0.389138694811722	0.840702644629686	0.358272643912265
20.7391478295659	0.390405094398768	0.840429674975824	0.359695287086419
20.7411482296459	0.391688846679402	0.840157819353179	0.361137423863808
20.7431486297259	0.392989776650093	0.839887062427576	0.362598857649626
20.745149029806	0.394307709307316	0.839617388864836	0.364079391849078
20.747149429886	0.395642469647538	0.839348783330785	0.365578829867357
20.749149829966	0.396993882667237	0.839081230491246	0.367096975109667
20.751150230046	0.398361773362879	0.838814715012042	0.368633630981202
20.753150630126	0.399745966730941	0.838549221558997	0.370188600887167
20.755151030206	0.401146287767891	0.838284734797935	0.371761688232755
20.7571514302861	0.402562561470203	0.838021239394679	0.373352696423171
20.7591518303661	0.403994612834347	0.837758720015054	0.374961428863607
20.7611522304461	0.405442266856798	0.837497161324882	0.37658768895927
20.7631526305261	0.406905348534023	0.837236547989988	0.378231280115352
20.7651530306061	0.4083836828625	0.836976864676195	0.379892005737058
20.7671534306861	0.409877094838695	0.836718096049328	0.381569669229581
20.7691538307662	0.411385409459085	0.836460226775208	0.383264073998127
20.7711542308462	0.412908451720137	0.836203241519661	0.384975023447887
20.7731546309262	0.414446046618327	0.835947124948509	0.386702320984068
20.7751550310062	0.415998019150123	0.835691861727577	0.388445770011862
20.7771554310862	0.417564194312002	0.835437436522689	0.390205173936474
20.7791558311662	0.41914439710043	0.835183833999667	0.391980336163098
20.7811562312462	0.420738452511884	0.834931038824335	0.393771060096939
20.7831566313263	0.422346185542831	0.834679035662519	0.395577149143188
20.7851570314063	0.423967421189749	0.834427809180039	0.397398406707053
20.7871574314863	0.425601984449102	0.834177344042722	0.399234636193724
20.7891578315663	0.42724970031737	0.833927624916389	0.401085641008409
20.7911582316463	0.428910393791018	0.833678636466866	0.402951224556299
20.7931586317263	0.430583889866524	0.833430363359975	0.404831190242599
20.7951590318064	0.432270013540354	0.833182790261541	0.406725341472504
20.7971594318864	0.433968589808985	0.832935901837386	0.408633481651217
20.7991598319664	0.435679443668884	0.832689682753335	0.410555414183932
20.8011602320464	0.437402400116529	0.832444117675211	0.412490942475854
20.8031606321264	0.439137284148384	0.832199191268839	0.414439869932175
20.8051610322064	0.440883920760929	0.831954888200041	0.416401999958102
20.8071614322865	0.442642134950628	0.831711193134641	0.418377135958826
20.8091618323665	0.444411751713961	0.831468090738463	0.420365081339554
20.8111622324465	0.446192596047392	0.831225565677331	0.422365639505477
20.8131626325265	0.4479844929474	0.830983602617068	0.424378613861802
20.8151630326065	0.44978726741045	0.830742186223498	0.426403807813721
20.8171634326865	0.451600744433021	0.830501301162445	0.428441024766439
20.8191638327666	0.453424749011578	0.830260932099732	0.430490068125149
20.8211642328466	0.455259106142599	0.830021063701183	0.432550741295057
20.8231646329266	0.45710364082255	0.829781680632622	0.434622847681354
20.8251650330066	0.458958178047908	0.829542767559872	0.436706190689247
20.8271654330866	0.460822542815141	0.829304309148757	0.438800573723928
20.8291658331666	0.462696560120725	0.829066290065101	0.440905800190603
20.8311662332466	0.464580054961126	0.828828694974727	0.443021673494464
20.8331666333267	0.466472852332823	0.828591508543459	0.445147997040717
20.8351670334067	0.46837477723228	0.828354715437122	0.447284574234554
20.8371674334867	0.470285654655977	0.828118300321537	0.449431208481181
20.8391678335667	0.472205309600378	0.82788224786253	0.45158770318579
20.8411682336467	0.474133567061963	0.827646542725923	0.453753861753588
20.8431686337267	0.476070252037196	0.82741116957754	0.455929487589765
20.8451690338068	0.478015189522555	0.827176113083206	0.458114384099529
20.8471694338868	0.479968204514507	0.826941357908743	0.460308354688071
20.8491698339668	0.481929122009529	0.826706888719976	0.462511202760598
20.8511702340468	0.483897767004087	0.826472690182728	0.4647227317223
20.8531706341268	0.485873964494659	0.826238746962823	0.466942744978385
20.8551710342068	0.487857539477711	0.826005043726084	0.469171045934045
20.8571714342869	0.489848316949721	0.825771565138335	0.471407437994485
20.8591718343669	0.491846121907154	0.825538295865401	0.473651724564897
20.8611722344469	0.493850779346489	0.825305220573103	0.475903709050488
20.8631726345269	0.49586211426419	0.825072323927267	0.47816319485645
20.8651730346069	0.497879951656737	0.824839590593715	0.480429985387988
20.8671734346869	0.499904116520595	0.824607005238272	0.482703884050295
20.869173834767	0.501934433852243	0.824374552526761	0.484984694248577
20.871174234847	0.503970728648144	0.824142217125006	0.487272219388025
20.873174634927	0.506012825904779	0.82390998369883	0.489566262873847
20.875175035007	0.508060550618611	0.823677836914058	0.491866628111233
20.877175435087	0.510113727786121	0.823445761436512	0.49417311850539
20.879175835167	0.512172182403772	0.823213741932018	0.49648553746151
20.8811762352471	0.514235739468044	0.822981763066396	0.498803688384799
20.8831766353271	0.516304223975401	0.822749809505474	0.501127374680449
20.8851770354071	0.518377460922323	0.822517865915072	0.503456399753666
20.8871774354871	0.520455275305273	0.822285916961016	0.505790567009642
20.8891778355671	0.522537492120732	0.822053947309128	0.508129679853583
20.8911782356471	0.524623936365164	0.821821941625234	0.510473541690681
20.8931786357271	0.526714433035048	0.821589884575155	0.512821955926143
20.8951790358072	0.528808807126848	0.821357760824716	0.51517472596516
20.8971794358872	0.530906883637044	0.821125555039741	0.517531655212938
20.8991798359672	0.5330084875621	0.820893251886053	0.519892547074669
20.9011802360472	0.535113443898496	0.820660836029476	0.52225720495556
20.9031806361272	0.537221577642696	0.820428292135834	0.524625432260802
20.9051810362072	0.539332713791179	0.82019560487095	0.526997032395602
20.9071814362873	0.541446677340409	0.819962758900648	0.529371808765151
20.9091818363673	0.543563293286866	0.819729738890751	0.531749564774656
20.9111822364473	0.545682386627015	0.819496529507084	0.534130103829308
20.9131826365273	0.547803782357335	0.819263115415469	0.536513229334314
20.9151830366073	0.54992730547429	0.819029481281731	0.538898744694866
20.9171834366873	0.552052780974359	0.818795611771694	0.541286453316169
20.9191838367674	0.554180033854007	0.81856149155118	0.543676158603416
20.9211842368474	0.556308889109713	0.818327105286014	0.546067663961813
20.9231846369274	0.558439171737942	0.81809243764202	0.548460772796551
20.9251850370074	0.560570706735173	0.81785747328502	0.550855288512838
20.9271854370874	0.56270331909787	0.817622196880839	0.553251014515864
20.9291858371674	0.564836833822513	0.817386593095301	0.555647754210837
20.9311862372474	0.566971075905566	0.817150646594228	0.558045311002947
20.9331866373275	0.569105870343508	0.816914342043445	0.560443488297402
20.9351870374075	0.571241042132804	0.816677664108776	0.562842089499392
20.9371874374875	0.573376416269933	0.816440597456043	0.565240918014125
20.9391878375675	0.57551181775136	0.816203126751071	0.567639777246791
20.9411882376475	0.577647071573563	0.815965236659684	0.570038470602598
20.9431886377275	0.579782002733008	0.815726911847704	0.572436801486737
20.9451890378076	0.581916436226174	0.815488136980956	0.574834573304415
20.9471894378876	0.584050197049524	0.815248896725264	0.577231589460822
20.9491898379676	0.586183110199539	0.815009175746451	0.579627653361167
20.9511902380476	0.588315000672682	0.81476895871034	0.582022568410639
20.9531906381276	0.590445693465434	0.814528230282756	0.584416138014446
20.9551910382076	0.592575013574258	0.814286975129522	0.586808165577779
20.9571914382877	0.594702785995634	0.814045177916462	0.589198454505845
20.9591918383677	0.596828835726026	0.813802823309399	0.591586808203835
20.9611922384477	0.598952987761914	0.813559895974157	0.593973030076957
20.9631926385277	0.601075067099762	0.81331638057656	0.5963569235304
20.9651930386077	0.603194898736049	0.813072261782431	0.598738291969373
20.9671934386877	0.605312307667239	0.812827524257595	0.601116938799065
20.9691938387678	0.607427118889813	0.812582152667874	0.603492667424686
20.9711942388478	0.609539157400234	0.812336131679093	0.605865281251424
20.9731946389278	0.611648248194982	0.812089445957074	0.608234583684488
20.9751950390078	0.613754216270521	0.811842080167643	0.610600378129068
20.9771954390878	0.61585688662333	0.811594018976622	0.612962467990371
20.9791958391678	0.617956084249875	0.811345247049836	0.615320656673589
20.9811962392479	0.620051634146633	0.811095749053106	0.617674747583929
20.9831966393279	0.62214336131007	0.810845509652259	0.620024544126581
20.9851970394079	0.624231090736666	0.810594513513117	0.622369849706753
20.9871974394879	0.626314647422883	0.810342745301504	0.624710467729635
20.9891978395679	0.628393856365203	0.810090189683242	0.627046201600435
20.9911982396479	0.630468542560088	0.809836831324158	0.629376854724344
20.9931986397279	0.632538531004019	0.809582654890073	0.631702230506568
20.995199039808	0.634603646693459	0.809327645046812	0.634022132352299
20.997199439888	0.636663714624889	0.809071786460197	0.636336363666744
20.999199839968	0.638718559794772	0.808815063796054	0.638644727855094
21.001200240048	0.640768007199589	0.808557461720205	0.640947028322556
21.003200640128	0.642811881835802	0.808298964898475	0.643243068474321
21.005201040208	0.644850008699892	0.808039557996686	0.645532651715596
21.0072014402881	0.646882212788324	0.807779225680663	0.647815581451571
21.0092018403681	0.648908319097575	0.807517952616229	0.650091661087455
21.0112022404481	0.650928152624112	0.807255723469208	0.652360694028438
21.0132026405281	0.652941538364412	0.806992522905424	0.654622483679727
21.0152030406081	0.654948301314941	0.8067283355907	0.656876833446514
21.0172034406881	0.656948266472178	0.806463146190859	0.659123546734004
21.0192038407682	0.658941258832587	0.806196939371727	0.66136242694739
21.0212042408482	0.660927103392648	0.805929699799125	0.663593277491878
21.0232046409282	0.662905625148825	0.805661412138879	0.66581590177266
21.0252050410082	0.664876649097597	0.805392061056811	0.668030103194942
21.0272054410882	0.666840000235429	0.805121631218746	0.670235685163915
21.0292058411682	0.668795503558799	0.804850107290506	0.672432451084787
21.0312062412482	0.670742984064174	0.804577473937916	0.674620204362749
21.0332066413283	0.672682266748031	0.8043037158268	0.676798748403007
21.0352070414083	0.674613176606835	0.80402881762298	0.678967886610752
21.0372074414883	0.676535538637066	0.803752763992281	0.681127422391193
21.0392078415683	0.678449177835188	0.803475539600527	0.683277159149519
21.0412082416483	0.680353919197679	0.80319712911354	0.685416900290937
21.0432086417283	0.682249587721006	0.802917517197145	0.68754644922064
21.0452090418084	0.684136008401647	0.802636688517165	0.689665609343833
21.0472094418884	0.686013006236066	0.802354627739425	0.691774184065708
21.0492098419684	0.687880406220742	0.802071319529747	0.693871976791472
21.0512102420484	0.689738033352141	0.801786748553955	0.695958790926316
21.0532106421284	0.691585712626742	0.801500899477874	0.698034429875447
21.0552110422084	0.693423269041008	0.801213756967326	0.700098697044056
21.0572114422885	0.695250527591419	0.800925305688135	0.70215139583735
21.0592118423685	0.69706731327444	0.800635530306126	0.70419232966052
21.0612122424485	0.69887345108655	0.800344415487121	0.706221301918773
21.0632126425285	0.700668766024214	0.800051945896945	0.708238116017301
21.0652130426085	0.70245308308391	0.799758106201421	0.710242575361309
21.0672134426885	0.704226227262103	0.799462881066373	0.71223448335599
21.0692138427686	0.705988023555272	0.799166255157623	0.71421364340655
21.0712142428486	0.707738296959883	0.798868213140997	0.716179858918181
21.0732146429286	0.709476872472413	0.798568739682318	0.718132933296088
21.0752150430086	0.711203575089328	0.798267819447409	0.720072669945465
21.0772154430886	0.712918229807107	0.797965437102094	0.721998872271516
21.0792158431686	0.714620661622214	0.797661577312198	0.723911343679435
21.0812162432487	0.716310695531128	0.797356224743542	0.725809887574427
21.0832166433287	0.717988156530316	0.797049364061952	0.727694307361683
21.0852170434087	0.719652869616253	0.79674097993325	0.729564406446411
21.0872174434887	0.721304659785408	0.796431057023261	0.731419988233802
21.0892178435687	0.722943352034256	0.796119579997808	0.733260856129062
21.0912182436487	0.724568771359265	0.795806533522715	0.735086813537384
21.0932186437287	0.726180742756912	0.795491902263805	0.736897663863972
21.0952190438088	0.727779091223663	0.795175670886903	0.73869321051402
21.0972194438888	0.729363641755996	0.794857824057831	0.740473256892734
21.0992198439688	0.730934219350376	0.794538346442414	0.742237606405305
21.1012202440488	0.732490649003282	0.794217222706475	0.743986062456939
21.1032206441288	0.73403275571118	0.793894437515838	0.745718428452829
21.1052210442088	0.735560364470546	0.793569975536326	0.74743450779818
21.1072214442889	0.737073300277848	0.793243821433764	0.749134103898185
21.1092218443689	0.738571388129563	0.792915959873974	0.750817020158049
21.1112222444489	0.740054453022157	0.792586375522782	0.752483059982966
21.1132226445289	0.741522319952107	0.792255053046009	0.754132026778139
21.1152230446089	0.742974813915881	0.79192197710948	0.755763723948763
21.1172234446889	0.744411759909954	0.791587132379018	0.757377954900042
21.119223844769	0.745832982930795	0.791250503520448	0.75897452303717
21.121224244849	0.747238307974879	0.790912075199593	0.760553231765351
21.123224644929	0.748627560038674	0.790571832082276	0.762113884489778
21.125225045009	0.750000564118656	0.790229758834322	0.763656284615656
21.127225445089	0.751357145211292	0.789885840121553	0.76518023554818
21.129225845169	0.75269712831306	0.789540060609794	0.766685540692552
21.131226245249	0.754020338420426	0.789192404964869	0.768172003453968
21.1332266453291	0.755326600529866	0.7888428578526	0.76963942723763
21.1352270454091	0.756615739637849	0.788491403938812	0.771087615448734
21.1372274454891	0.757887580740848	0.788138027889329	0.77251637149248
21.1392278455691	0.759141948835337	0.787782714369972	0.773925498774071
21.1412282456491	0.760378668917786	0.787425448046568	0.775314800698702
21.1432286457291	0.761597565984665	0.787066213584939	0.776684080671571
21.1452290458092	0.762798465032448	0.78670499565091	0.778033142097879
21.1472294458892	0.763981191057608	0.786341778910302	0.779361788382827
21.1492298459692	0.765145569056615	0.785976548028941	0.780669822931612
21.1512302460492	0.766291424025939	0.78560928767265	0.78195704914943
21.1532306461292	0.767418580962055	0.785239982507253	0.783223270441484
21.1552310462092	0.768526864861436	0.784868617198572	0.784468290212973
21.1572314462893	0.769616100720552	0.784495176412433	0.785691911869096
21.1592318463693	0.770686113535872	0.784119644814659	0.786893938815049
21.1612322464493	0.771736728303871	0.783742007071073	0.788074174456033
21.1632326465293	0.772767770021022	0.783362247847499	0.78923242219725
21.1652330466093	0.773779063683796	0.782980351809761	0.790368485443895
21.1672334466893	0.774770434288662	0.782596303623682	0.791482167601167
21.1692338467694	0.775741706832094	0.782210087955087	0.792573272074266
21.1712342468494	0.776692706310566	0.781821689469797	0.793641602268394
21.1732346469294	0.777623257720547	0.781431092833638	0.794686961588747
21.1752350470094	0.778533186058509	0.781038282712434	0.795709153440522
21.1772354470894	0.779422316320924	0.780643243772007	0.796707981228922
21.1792358471694	0.780290473504266	0.780245960678181	0.797683248359145
21.1812362472495	0.781137482605005	0.77984641809678	0.79863475823639
21.1832366473295	0.781963168619612	0.779444600693629	0.799562314265854
21.1852370474095	0.782767356544561	0.77904049313455	0.800465719852737
21.1872374474895	0.783549871376323	0.778634080085366	0.801344778402241
21.1892378475695	0.78431053811137	0.778225346211903	0.802199293319563
21.1912382476495	0.785049181746172	0.777814276179983	0.8030290680099
21.1932386477295	0.785765627277203	0.777400854655431	0.803833905878452
21.1952390478096	0.786459699700935	0.776985066304068	0.804613610330422
21.1972394478896	0.78713122401384	0.77656689579172	0.805367984771005
21.1992398479696	0.787780025212388	0.776146327784211	0.806096832605399
21.2012402480496	0.788405928293051	0.775723346947364	0.806799957238806
21.2032406481296	0.789008758252304	0.775297937947001	0.807477162076425
21.2052410482096	0.789588340086616	0.774870085448948	0.808128250523453
21.2072414482897	0.790144498792459	0.774439774119028	0.80875302598509
21.2092418483697	0.790677059366305	0.774006988623065	0.809351291866536
21.2112422484497	0.791185846804627	0.773571713626881	0.809922851572989
21.2132426485297	0.791670686103896	0.773133933796301	0.810467508509648
21.2152430486097	0.792131402260584	0.772693633797149	0.810985066081712
21.2172434486897	0.792567820271163	0.772250798295248	0.81147532769438
21.2192438487698	0.792979765132105	0.771805411956422	0.811938096752853
21.2212442488498	0.793367061839882	0.771357459446494	0.812373176662328
21.2232446489298	0.793729535390964	0.770906925431289	0.812780370828003
21.2252450490098	0.794067010781825	0.770453794576629	0.813159482655079
21.2272454490898	0.794379313008937	0.769998051548339	0.813510315548755
21.2292458491698	0.794666267068771	0.769539681012242	0.81383267291423
21.2312462492498	0.794927697957798	0.769078667634162	0.814126358156702
21.2332466493299	0.795163430672491	0.768614996079923	0.81439117468137
21.2352470494099	0.795373290209322	0.768148651015348	0.814626925893434
21.2372474494899	0.795557101564763	0.76767961710626	0.814833415198094
21.2392478495699	0.795714689735285	0.767207879018485	0.815010446000546
21.2412482496499	0.79584587971736	0.766733421417845	0.815157821705992
21.2432486497299	0.795950496507461	0.766256228970164	0.815275345719629
21.24524904981	0.796028365102059	0.765776286341264	0.815362821446658
21.24724944989	0.796079310497625	0.765293578196972	0.815420052292276
21.24924984997	0.796103157690632	0.76480808920311	0.815446841661683
21.25125025005	0.796100022576061	0.764316927069074	0.81544526105656
21.25325065013	0.796070969112205	0.763809317768115	0.815423775488861
21.25525105021	0.796016249171576	0.763284340432427	0.815383301248313
21.2572514502901	0.795936017634887	0.762742113022616	0.81532394522278
21.2592518503701	0.795830429382847	0.762182753499286	0.81524581430013
21.2612522504501	0.79569963929617	0.761606379823043	0.81514901536823
21.2632526505301	0.795543802255565	0.761013109954493	0.815033655314945
21.2652530506101	0.795363073141746	0.760403061854241	0.814899841028143
21.2672534506901	0.795157606835422	0.75977635348289	0.81474767939569
21.2692538507702	0.794927558217306	0.759133102801047	0.814577277305453
21.2712542508502	0.794673082168108	0.758473427769318	0.814388741645299
21.2732546509302	0.794394333568541	0.757797446348308	0.814182179303093
21.2752550510102	0.794091467299315	0.75710527649862	0.813957697166702
21.2772554510902	0.793764638241142	0.756397036180861	0.813715402123993
21.2792558511702	0.793414001274734	0.755672843355637	0.813455401062833
21.2812562512502	0.793039711280802	0.754932815983552	0.813177800871089
21.2832566513303	0.792641923140056	0.75417707202521	0.812882708436626
21.2852570514103	0.792220791733209	0.753405729441218	0.812570230647311
21.2872574514903	0.791776471940972	0.752618906192183	0.812240474391011
21.2892578515703	0.791309118644057	0.751816720238707	0.811893546555593
21.2912582516503	0.790818886723173	0.750999289541395	0.811529554028923
21.2932586517303	0.790305931059034	0.750166732060854	0.811148603698867
21.2952590518104	0.789770406532351	0.74931916575769	0.810750802453292
21.2972594518904	0.789212468023836	0.748456708592507	0.810336257180066
21.2992598519704	0.788632270414197	0.747579478525908	0.809905074767054
21.3012602520504	0.788029968584149	0.746687593518501	0.809457362102122
21.3032606521304	0.787405717414402	0.745781171530893	0.808993226073138
21.3052610522104	0.786759671785668	0.744860330523686	0.808512773567969
21.3072614522905	0.786091986578657	0.743925188457484	0.80801611147448
21.3092618523705	0.785402816674081	0.742975863292895	0.807503346680537
21.3112622524505	0.784692316952653	0.742012472990525	0.80697458607401
21.3132626525305	0.783960642295083	0.741035135510978	0.806429936542763
21.3152630526105	0.783207947582081	0.740043968814857	0.805869504974662
21.3172634526905	0.78243438769436	0.739039090862769	0.805293398257575
21.3192638527706	0.781640117512633	0.738020619615321	0.804701723279368
21.3212642528506	0.78082529191761	0.736988673033117	0.804094586927909
21.3232646529306	0.77999006579	0.73594336907676	0.803472096091061
21.3252650530106	0.779134594010517	0.734884825706857	0.802834357656694
21.3272654530906	0.778259031459873	0.733813160884015	0.802181478512674
21.3292658531706	0.777363533018778	0.732728492568838	0.801513565546867
21.3312662532507	0.776448253567942	0.731630938721929	0.800830725647139
21.3332666533307	0.775513347988079	0.730520617303894	0.800133065701357
21.3352670534107	0.7745589711599	0.729397646275341	0.799420692597388
21.3372674534907	0.773585277964117	0.728262143596874	0.7986937132231
21.3392678535707	0.772592423281438	0.727114227229096	0.797952234466355
21.3412682536507	0.771580561992577	0.725954015132613	0.797196363215024
21.3432686537307	0.770549848978246	0.724781625268033	0.796426206356972
21.3452690538108	0.769500439119156	0.72359717559596	0.795641870780067
21.3472694538908	0.768432487296016	0.722400784076996	0.794843463372172
21.3492698539708	0.767346148389539	0.721192568671749	0.794031091021156
21.3512702540508	0.766241577280439	0.719972647340826	0.793204860614887
21.3532706541308	0.765118928849424	0.71874113804483	0.79236487904123
21.3552710542108	0.763978357977206	0.717498158744364	0.79151125318805
21.3572714542909	0.762820019544496	0.716243827400035	0.790644089943215
21.3592718543709	0.761644068432008	0.714978261972452	0.789763496194593
21.3612722544509	0.760450659520452	0.713701580422217	0.788869578830049
21.3632726545309	0.759239947690536	0.712413900709932	0.787962444737449
21.3652730546109	0.758012087822976	0.711115340796207	0.78704220080466
21.3672734546909	0.756767234798483	0.709806018641647	0.786108953919551
21.369273854771	0.755505543497767	0.708486052206856	0.785162810969987
21.371274254851	0.754227168801538	0.707155559452437	0.784203878843832
21.373274654931	0.752932265590509	0.705814658338997	0.783232264428954
21.375275055011	0.751620988745393	0.704463466827144	0.782248074613223
21.377275455091	0.7502934931469	0.703102102877481	0.781251416284503
21.379275855171	0.748949933675739	0.70173068445061	0.780242396330658
21.3812762552511	0.747590465212624	0.70034932950714	0.779221121639558
21.3832766553311	0.746215242638268	0.698958156007678	0.77818769909907
21.3852770554111	0.74482442083338	0.697557281912826	0.777142235597059
21.3872774554911	0.74341815467867	0.696146825183187	0.77608483802139
21.3892778555711	0.74199659905485	0.69472690377937	0.775015613259931
21.3912782556511	0.740559908842636	0.693297635661982	0.773934668200551
21.3932786557311	0.739108238922736	0.691859138791625	0.772842109731115
21.3952790558112	0.737641744175858	0.690411531128902	0.771738044739487
21.3972794558912	0.736160579482718	0.688954930634422	0.770622580113536
21.3992798559712	0.734664899724028	0.687489455268791	0.76949582274113
21.4012802560512	0.733154859780498	0.686015222992612	0.768357879510133
21.4032806561312	0.731630614532835	0.684532351766489	0.767208857308412
21.4052810562112	0.730092318861756	0.683040959551029	0.766048863023833
21.4072814562913	0.728540127647972	0.681541164306839	0.764878003544265
21.4092818563713	0.726974195772194	0.680033083994522	0.763696385757574
21.4112822564513	0.72539467811513	0.678516836574682	0.762504116551624
21.4132826565313	0.723801729557493	0.676992540007925	0.761301302814283
21.4152830566113	0.722195504979999	0.675460312254859	0.76008805143342
21.4172834566913	0.720576159263355	0.673920271276088	0.758864469296899
21.4192838567714	0.71894384728827	0.672372535032214	0.757630663292585
21.4212842568514	0.717298723935459	0.670817221483844	0.756386740308347
21.4232846569314	0.715640944085636	0.669254448591587	0.755132807232053
21.4252850570114	0.713970662619509	0.667684334316045	0.753868970951568
21.4272854570914	0.712288034417787	0.666106996617821	0.752595338354756
21.4292858571714	0.710593214361184	0.664522553457522	0.751312016329486
21.4312862572515	0.708886357330414	0.662931122795756	0.750019111763627
21.4332866573315	0.707167618206187	0.661332822593126	0.748716731545042
21.4352870574115	0.705437151869209	0.659727770810235	0.747404982561598
21.4372874574915	0.703695113200197	0.65811608540769	0.746083971701161
21.4392878575715	0.701941657079863	0.6564978843461	0.744753805851602
21.4412882576515	0.700176938388917	0.654873285586067	0.743414591900784
21.4432886577315	0.698401112008066	0.653242407088192	0.742066436736571
21.4452890578116	0.696614332818026	0.651605366813085	0.740709447246834
21.4472894578916	0.694816755699511	0.649962282721353	0.739343730319439
21.4492898579716	0.693008535533228	0.648313272773599	0.737969392842253
21.4512902580516	0.691189827199887	0.646658454930426	0.736586541703138
21.4532906581316	0.689360785580202	0.64499794715244	0.735195283789964
21.4552910582116	0.687521565554887	0.64333186740025	0.7337957259906
21.4572914582917	0.685672322004651	0.641660333634459	0.73238797519291
21.4592918583717	0.683813209810202	0.639983463815669	0.730972138284758
21.4612922584517	0.681944383852254	0.638301375904488	0.729548322154013
21.4632926585317	0.680065999011522	0.636614187861524	0.728116633688545
21.4652930586117	0.678178210168714	0.63492201764738	0.726677179776217
21.4672934586917	0.676281172204539	0.633224983222658	0.725230067304893
21.4692938587718	0.67437503999971	0.631523202547965	0.723775403162443
21.4712942588518	0.672459968434944	0.62981679358391	0.722313294236735
21.4732946589318	0.670536112390947	0.628105874291096	0.720843847415634
21.4752950590118	0.668603626748428	0.626390562630124	0.719367169587004
21.4772954590918	0.666662666388102	0.624670976561604	0.717883367638713
21.4792958591718	0.664713386190683	0.622947234046142	0.716392548458631
21.4812962592518	0.662755941036879	0.621219453044341	0.714894818934623
21.4832966593319	0.660790485807399	0.619487751516804	0.713390285954551
21.4852970594119	0.658817175382957	0.617752247424139	0.711879056406285
21.4872974594919	0.656836164644268	0.616013058726953	0.710361237177695
21.4892978595719	0.65484760847204	0.61427030338585	0.708836935156644
21.4912982596519	0.652851661746981	0.612524099361431	0.707306257230996
21.4932986597319	0.650848479349805	0.610774564614304	0.705769310288621
21.495299059812	0.648838216161228	0.609021817105078	0.704226201217387
21.497299459892	0.646821027061958	0.607265974794356	0.702677036905159
21.499299859972	0.644797066932702	0.605507155642738	0.7011219242398
21.501300260052	0.642766490654176	0.603745477610834	0.69956097010918
21.503300660132	0.640729453107094	0.601981058659251	0.697994281401168
21.505301060212	0.638686109172164	0.600214016748593	0.696421965003628
21.5073014602921	0.636636613730094	0.59844446983946	0.694844127804424
21.5093018603721	0.634581121661599	0.596672535892462	0.693260876691424
21.5113022604521	0.632519787847394	0.594898332868207	0.691672318552499
21.5133026605321	0.630452767168186	0.593121978727296	0.690078560275512
21.5153030606121	0.628380214504684	0.591343591430332	0.688479708748328
21.5173034606921	0.626302284737603	0.589563288937923	0.686875870858814
21.5193038607722	0.624219132747657	0.587781189210678	0.685267153494841
21.5213042608522	0.622130913415554	0.585997410209199	0.683653663544273
21.5233046609322	0.620037781622003	0.584212069894087	0.682035507894973
21.5253050610122	0.617939892247718	0.582425286225951	0.680412793434811
21.5273054610922	0.615837400173413	0.5806371771654	0.678785627051656
21.5293058611722	0.613730460279798	0.578847860673035	0.677154115633372
21.5313062612523	0.611619227447579	0.577057454709459	0.675518366067822
21.5333066613323	0.609503856557472	0.57526607723528	0.673878485242876
21.5353070614123	0.607384502490192	0.573473846211106	0.672234580046403
21.5373074614923	0.605261320126446	0.571680879597539	0.670586757366268
21.5393078615723	0.603134464346943	0.569887295355182	0.668935124090334
21.5413082616523	0.601004090032396	0.568093211444643	0.66727978710647
21.5433086617323	0.598870352063522	0.56629874582653	0.665620853302545
21.5453090618124	0.596733405321029	0.564504016461446	0.663958429566424
21.5473094618924	0.594593404685622	0.562709141309991	0.66229262278597
21.5493098619724	0.592450505038019	0.560914238332776	0.660623539849053
21.5513102620524	0.590304861258934	0.559119425490407	0.658951287643542
21.5533106621324	0.588156628229074	0.557324820743488	0.6572759730573
21.5553110622124	0.586005960829148	0.55553054205262	0.655597702978192
21.5573114622925	0.58385301393987	0.553736707378412	0.653916584294087
21.5593118623725	0.581697942441956	0.551943434681471	0.652232723892854
21.5613122624525	0.579540901216113	0.550150841922401	0.650546228662358
21.5633126625325	0.577382045143048	0.548359047061802	0.648857205490461
21.5653130626125	0.575221529103478	0.546568168060285	0.647165761265033
21.5673134626925	0.573059507978117	0.544778322878456	0.645472002873944
21.5693138627726	0.570896136647673	0.542989629476918	0.643776037205058
21.5713142628526	0.568731569992853	0.541202205816273	0.642077971146237
21.5733146629326	0.566565962894373	0.539416169857129	0.640377911585352
21.5753150630126	0.564399470232948	0.537631639560095	0.638675965410272
21.5773154630926	0.562232246889285	0.535848732885773	0.636972239508861
21.5793158631726	0.560064447744092	0.534067567794765	0.635266840768982
21.5813162632527	0.557896227678084	0.532288262247679	0.633559876078505
21.5833166633327	0.555727741571977	0.530510934205123	0.631851452325299
21.5853170634127	0.553559144306478	0.528735701627701	0.630141676397228
21.5873174634927	0.551390590762294	0.526962682476013	0.628430655182156
21.5893178635727	0.549222235820141	0.525191994710668	0.626718495567952
21.5913182636527	0.547054234360734	0.523423756292275	0.625005304442485
21.5933186637327	0.544886741264781	0.521658085181435	0.623291188693621
21.5953190638128	0.542719911412989	0.519895099338751	0.62157625520922
21.5973194638928	0.540553899686076	0.518134916724834	0.619860610877158
21.5993198639728	0.538388860964748	0.516377655300283	0.618144362585293
21.6013202640528	0.536224950129723	0.51462343302571	0.616427617221499
21.6033206641328	0.534062322061705	0.512872367861713	0.614710481673636
21.6053210642128	0.531901131641412	0.511124577768905	0.612993062829577
21.6073214642929	0.529741533749549	0.509380180707883	0.611275467577183
21.6093218643729	0.527583683266835	0.50763929463926	0.609557802804325
21.6113222644529	0.525427735073972	0.505902037523634	0.607840175398865
21.6133226645329	0.523273844051682	0.504168527321617	0.606122692248675
21.6153230646129	0.521122165080666	0.502438881993808	0.604405460241615
21.6173234646929	0.518972853041644	0.500713219500818	0.602688586265559
21.619323864773	0.516826062815321	0.498991657803247	0.600972177208367
21.621324264853	0.514681949282414	0.497274314861705	0.599256339957911
21.623324664933	0.512540667323628	0.495561308636792	0.597541181402052
21.625325065013	0.510402371819682	0.49385275708912	0.595826808428662
21.627325465093	0.508267217651279	0.492148778179286	0.594113327925603
21.629325865173	0.506135359699138	0.490449489867904	0.592400846780746
21.6313262652531	0.504006952843964	0.488755010115571	0.590689471881953
21.6333266653331	0.501882151966476	0.487065456882898	0.588979310117095
21.6353270654131	0.499761111947376	0.485380948130487	0.587270468374034
21.6373274654931	0.497643987667384	0.483701601818946	0.585563053540643
21.6393278655731	0.495530934007205	0.482027535908876	0.58385717250478
21.6413282656531	0.493422105847556	0.480358868360888	0.58215293215432
21.6433286657331	0.491317658069142	0.478695717135581	0.580450439377122
21.6453290658132	0.489217745552682	0.477038200193567	0.57874980106106
21.6473294658932	0.487122523178879	0.475386435495444	0.577051124093994
21.6493298659732	0.485032145828452	0.473740541001823	0.575354515363796
21.6513302660532	0.482946768382106	0.472100634673305	0.573660081758328
21.6533306661332	0.480866545720559	0.4704668344705	0.571967930165461
21.6553310662132	0.478791632724515	0.468839258354007	0.570278167473056
21.6573314662933	0.476722184274694	0.467218024284438	0.568590900568986
21.6593318663733	0.474658355251798	0.465603250222391	0.566906236341111
21.6613322664533	0.472600300536546	0.463995054128479	0.565224281677305
21.6633326665333	0.470548175009644	0.4623935539633	0.563545143465426
21.6653330666133	0.468502133551809	0.460798867687465	0.561868928593349
21.6673334666933	0.466462331043746	0.459211113261575	0.560195743948934
21.6693338667734	0.464428922366173	0.457630408646239	0.558525696420053
21.6713342668534	0.462402062399794	0.456056871802057	0.556858892894567
21.6733346669334	0.460381906025328	0.454490620689641	0.555195440260348
21.6753350670134	0.45836860812348	0.452931773269589	0.553535445405257
21.6773354670934	0.456362323574968	0.451380447502513	0.551879015217167
21.6793358671734	0.454363207260495	0.449836761349012	0.550226256583938
21.6813362672534	0.452371414060781	0.448300832769698	0.548577276393443
21.6833366673335	0.45038709885653	0.446772779725169	0.546932181533542
21.6853370674135	0.44841041652846	0.445252720176036	0.545291078892107
21.6873374674935	0.446441521957276	0.4437407720829	0.543654075357001
21.6893378675735	0.444480570023696	0.44223705340637	0.542021277816094
21.6913382676535	0.442527715608424	0.440741682107048	0.540392793157248
21.6933386677335	0.44058311359218	0.439254776145542	0.538768728268335
21.6953390678136	0.438646918855666	0.437776453482454	0.537149190037217
21.6973394678936	0.436719286279603	0.436306832078393	0.535534285351764
21.6993398679736	0.434800370744693	0.43484602989396	0.533924121099838
21.7013402680536	0.432890327131656	0.433394164889765	0.532318804169312
21.7033406681336	0.430989310321196	0.431951355026408	0.530718441448046
21.7053410682136	0.429097475194031	0.4305177182645	0.529123139823912
21.7073414682937	0.427214976630865	0.42909337256464	0.527533006184772
21.7093418683737	0.425341969512418	0.427678435887439	0.525948147418498
21.7113422684537	0.423478608719393	0.426273026193497	0.52436867041295
21.7133426685337	0.421625049132509	0.424877261443424	0.522794682056001
21.7153430686137	0.419781445632471	0.423491259597821	0.521226289235511
21.7173434686937	0.417947953099995	0.422115138617297	0.519663598839354
21.7193438687738	0.416124726415788	0.420749016462454	0.518106717755389
21.7213442688538	0.414311920460568	0.419393011093901	0.51655575287149
21.7233446689338	0.412509690115038	0.418047240472238	0.515010811075517
21.7253450690138	0.410718190259917	0.416711822558075	0.513471999255342
21.7273454690938	0.40893757577591	0.415386875312014	0.511939424298826
21.7293458691738	0.407168001543735	0.414072516694663	0.510413193093841
21.7313462692539	0.405409622444097	0.412768864666624	0.508893412528249
21.7333466693339	0.403662593357713	0.411476037188507	0.507380189489922
21.7353470694139	0.401927069165289	0.410194152220911	0.50587363086672
21.7373474694939	0.400203204747542	0.408923327724447	0.504373843546515
21.7393478695739	0.398491154985177	0.407663681659715	0.50288093441717
21.7413482696539	0.396791074758912	0.406415331987325	0.501395010366555
21.7433486697339	0.395103118949453	0.405178396667879	0.499916178282532
21.745349069814	0.393427442437516	0.403952993661984	0.498444545052973
21.747349469894	0.391764200103807	0.402739240930243	0.49698021756574
21.749349869974	0.390113546829044	0.401537256433265	0.495523302708703
21.751350270054	0.388475637493932	0.400347158131651	0.494073907369724
21.753350670134	0.386850626979187	0.39916906398601	0.492632138436676
21.755351070214	0.385238670165517	0.398003091956944	0.491198102797419
21.7573514702941	0.383639921933638	0.396849360005061	0.489771907339826
21.7593518703741	0.382054537164255	0.395707986090963	0.488353658951757
21.7613522704541	0.380482670738086	0.394579088175259	0.486943464521085
21.7633526705341	0.378924477535836	0.393462784218551	0.48554143093567
21.7653530706141	0.377380112438223	0.392359192181446	0.484147665083385
21.7673534706941	0.375849730325952	0.391268430024548	0.482762273852091
21.7693538707742	0.37433348607974	0.390190615708465	0.48138536412966
21.7713542708542	0.372831534580293	0.389125867193797	0.480017042803953
21.7733546709342	0.371344030708329	0.388074302441155	0.478657416762842
21.7753550710142	0.369871129344552	0.38703603941114	0.477306592894188
21.7773554710942	0.36841298536968	0.386011196064361	0.475964678085863
21.7793558711742	0.366969753664418	0.384999890361419	0.474631779225729
21.7813562712542	0.365541589109485	0.384002240262922	0.473308003201657
21.7833566713343	0.364128646585584	0.383018363729474	0.471993456901509
21.7853570714143	0.362731080973434	0.382048378721682	0.470688247213155
21.7873574714943	0.361349047153741	0.381092403200148	0.469392481024459
21.7893578715743	0.35998270000722	0.380150555125481	0.468106265223291
21.7913582716543	0.358632194414579	0.379222952458283	0.466829706697513
21.7933586717343	0.357297685256533	0.378309713159162	0.465562912334997
21.7953590718144	0.355979327413789	0.37741095518872	0.464305989023604
21.7973594718944	0.354677275767064	0.376526796507566	0.463059043651205
21.7993598719744	0.353391685197064	0.375657355076302	0.461822183105664
21.8013602720544	0.352122710584505	0.374802748855535	0.460595514274849
21.8033606721344	0.350870506810094	0.373963095805869	0.459379144046625
21.8053610722144	0.349635228754547	0.373138513887911	0.458173179308861
21.8073614722945	0.34841703129857	0.372329121062264	0.45697772694942
21.8093618723745	0.34721606932288	0.371535035289536	0.455792893856173
21.8113622724545	0.346032497708184	0.370756374530329	0.454618786916983
21.8133626725345	0.344866471335196	0.369993256745251	0.453455513019719
21.8153630726145	0.343718145084626	0.369245799894904	0.452303179052245
21.8173634726945	0.342587673837187	0.368514121939897	0.45116189190243
21.8193638727746	0.341475212473588	0.367798340840833	0.450031758458139
21.8213642728546	0.340380915874543	0.367098574558318	0.44891288560724
21.8233646729346	0.339304938920761	0.366414941052956	0.447805380237597
21.8253650730146	0.338247436492956	0.365747558285354	0.446709349237081
21.8273654730946	0.337208563471836	0.365096544216116	0.445624899493553
21.8293658731746	0.336188474738116	0.364462016805848	0.444552137894885
21.8313662732547	0.335187325172504	0.363844094015154	0.443491171328939
21.8333666733347	0.334205269655716	0.363242893804641	0.442442106683586
21.8353670734147	0.333242463068457	0.362658534134912	0.441405050846688
21.8373674734947	0.332299060291445	0.362091132966575	0.440380110706115
21.8393678735747	0.331375216205386	0.361540808260232	0.439367393149732
21.8413682736547	0.330471085690995	0.361007677976491	0.438367005065407
21.8433686737347	0.329586823628981	0.360491860075956	0.437379053341003
21.8453690738148	0.328722584900058	0.359993472519232	0.436403644864392
21.8473694738948	0.327878524384935	0.359512633266924	0.435440886523435
21.8493698739748	0.327054796964325	0.359049460279639	0.434490885206004
21.8513702740548	0.326251557518937	0.35860407151798	0.433553747799961
21.8533706741348	0.325468960929486	0.358176584942554	0.432629581193175
21.8553710742148	0.32470716207668	0.357767118513965	0.431718492273512
21.8573714742949	0.323966315841234	0.357375790192819	0.430820587928839
21.8593718743749	0.323246577103855	0.35700271793972	0.429935975047021
21.8613722744549	0.322548100745258	0.356648019715275	0.429064760515927
21.8633726745349	0.321871041646152	0.356311813480088	0.428207051223421
21.8653730746149	0.32121555468725	0.355994217194764	0.427362954057372
21.8673734746949	0.320581794749263	0.355695348819909	0.426532575905645
21.869373874775	0.319969916712902	0.355415326316129	0.425716023656108
21.871374274855	0.319380075458879	0.355154267644027	0.424913404196625
21.873374674935	0.318812425867905	0.35491229076421	0.424124824415066
21.875375075015	0.318266770669727	0.354689204480451	0.423350170218441
21.877375475095	0.317730157160755	0.354473623428127	0.422581321861033
21.879375875175	0.317195980417156	0.354259746038116	0.421814139047482
21.8813762752551	0.316664229930542	0.354047561894834	0.421048618938982
21.8833766753351	0.31613489519252	0.353837060582694	0.420284758696721
21.8853770754151	0.315607965694702	0.353628231686113	0.419522555481891
21.8873774754951	0.315083430928694	0.353421064789504	0.418762006455679
21.8893778755751	0.314561280386108	0.353215549477282	0.418003108779279
21.8913782756551	0.314041503558551	0.353011675333863	0.417245859613878
21.8933786757351	0.313524089937635	0.352809431943661	0.416490256120669
21.8953790758152	0.313009029014966	0.352608808891091	0.41573629546084
21.8973794758952	0.312496310282156	0.352409795760568	0.414983974795583
21.8993798759752	0.311985923230812	0.352212382136506	0.414233291286086
21.9013802760552	0.311477857352546	0.352016557603321	0.413484242093543
21.9033806761352	0.310972102138964	0.351822311745427	0.412736824379139
21.9053810762152	0.310468647081679	0.351629634147239	0.411991035304069
21.9073814762953	0.309967481672296	0.351438514393172	0.41124687202952
21.9093818763753	0.309468595402428	0.351248942067641	0.410504331716684
21.9113822764553	0.308971977763682	0.351060906755061	0.40976341152675
21.9133826765353	0.308477618247668	0.350874398039846	0.40902410862091
21.9153830766153	0.307985506345995	0.35068940550641	0.408286420160352
21.9173834766953	0.307495631550273	0.350505918739171	0.407550343306269
21.9193838767754	0.30700798335211	0.35032392732254	0.406815875219847
21.9213842768554	0.306522551243117	0.350143420840935	0.406083013062281
21.9233846769354	0.306039324714901	0.349964388878769	0.405351753994757
21.9253850770154	0.305558293259074	0.349786821020457	0.404622095178469
21.9273854770954	0.305079446367243	0.349610706850415	0.403894033774604
21.9293858771754	0.304602773531018	0.349436035953056	0.403167566944355
21.9313862772555	0.304128264242008	0.349262797912796	0.402442691848909
21.9333866773355	0.303655907991824	0.34909098231405	0.401719405649459
21.9353870774155	0.303185694272072	0.348920578741233	0.400997705507194
21.9373874774955	0.302717612574364	0.348751576778758	0.400277588583305
21.9393878775755	0.302251652390308	0.348583966011042	0.39955905203898
21.9413882776555	0.301787803211514	0.348417736022498	0.398842093035413
21.9433886777355	0.30132605452959	0.348252876397542	0.398126708733791
21.9453890778156	0.300866395836148	0.348089376720589	0.397412896295306
21.9473894778956	0.300408816622793	0.347927226576053	0.396700652881146
21.9493898779756	0.299953306381139	0.34776641554835	0.395989975652504
21.9513902780556	0.299499854602791	0.347606933221893	0.395280861770568
21.9533906781356	0.299048450779361	0.347448769181098	0.394573308396531
21.9553910782156	0.298599084402457	0.34729191301038	0.393867312691579
21.9573914782957	0.298151744963689	0.347136354294154	0.393162871816907
21.9593918783757	0.297706421954665	0.346982082616833	0.392459982933701
21.9613922784557	0.297263104866997	0.346829087562834	0.391758643203154
21.9633926785357	0.296821783192291	0.34667735871657	0.391058849786454
21.9653930786157	0.296382446422158	0.346526885662458	0.390360599844794
21.9673934786957	0.295945084048207	0.346377657984911	0.389663890539361
21.9693938787758	0.295509685562048	0.346229665268345	0.388968719031349
21.9713942788558	0.295076240455288	0.346082897097173	0.388275082481944
21.9733946789358	0.294644738219539	0.345937343055812	0.38758297805234
21.9753950790158	0.294215168346408	0.345792992728676	0.386892402903724
21.9773954790958	0.293787520327507	0.345649835700179	0.386203354197289
21.9793958791758	0.293361783654442	0.345507861554737	0.385515829094223
21.9813962792559	0.292937947818824	0.345367059876764	0.384829824755718
21.9833966793359	0.292516002312262	0.345227420250675	0.384145338342963
21.9853970794159	0.292095936626366	0.345088932260886	0.383462367017149
21.9873974794959	0.291677740252743	0.34495158549181	0.382780907939465
21.9893978795759	0.291261402683006	0.344815369527863	0.382100958271103
21.9913982796559	0.29084691340876	0.344680273953459	0.381422515173251
21.9933986797359	0.290434261921618	0.344546288353014	0.380745575807102
21.995399079816	0.290023437713186	0.344413402310942	0.380070137333844
21.997399479896	0.289614430275076	0.344281605411657	0.379396196914668
21.999399879976	0.289207229098896	0.344150887239576	0.378723751710763
22.001400280056	0.288801823676255	0.344021237379112	0.378052798883322
22.003400680136	0.288398203498763	0.34389264541468	0.377383335593533
22.005401080216	0.287996358058029	0.343765100930696	0.376715359002587
22.0074014802961	0.287596276845661	0.343638593511573	0.376048866271673
22.0094018803761	0.287197949353271	0.343513112741728	0.375383854561983
22.0114022804561	0.286801365072465	0.343388648205574	0.374720321034706
22.0134026805361	0.286406513494856	0.343265189487527	0.374058262851033
22.0154030806161	0.286013384112049	0.343142726172001	0.373397677172153
22.0174034806961	0.285621966415657	0.343021247843411	0.372738561159258
22.0194038807762	0.285232249897287	0.342900744086173	0.372080911973536
22.0214042808562	0.284844224048549	0.3427812044847	0.37142472677618
22.0234046809362	0.284457878361052	0.342662618623407	0.370770002728378
22.0254050810162	0.284073202326407	0.34254497608671	0.370116736991322
22.0274054810962	0.28369018543622	0.342428266459024	0.369464926726199
22.0294058811762	0.283308817182103	0.342312479324762	0.368814569094203
22.0314062812563	0.282929087055663	0.342197604268341	0.368165661256522
22.0334066813363	0.282550984548512	0.342083630874174	0.367518200374347
22.0354070814163	0.282174499152257	0.341970548726676	0.366872183608867
22.0374074814963	0.281799620358508	0.341858347410264	0.366227608121275
22.0394078815763	0.281426337658874	0.34174701650935	0.365584471072757
22.0414082816563	0.281054640544966	0.34163654560835	0.364942769624508
22.0434086817363	0.28068451850839	0.341526924291679	0.364302500937714
22.0454090818164	0.280315961040758	0.341418142143752	0.363663662173569
22.0474094818964	0.279948957633678	0.341310188748984	0.363026250493259
22.0494098819764	0.279583497778761	0.341203053691788	0.362390263057979
22.0514102820564	0.279219570967614	0.341096726556581	0.361755697028916
22.0534106821364	0.278857166691846	0.340991196927777	0.361122549567259
22.0554110822164	0.278496274443068	0.34088645438979	0.360490817834201
22.0574114822965	0.278136883712889	0.340782488527037	0.359860498990933
22.0594118823765	0.277778983992918	0.34067928892393	0.359231590198643
22.0614122824565	0.277422564774764	0.340576845164886	0.35860408861852
22.0634126825365	0.277067615550035	0.340475146834319	0.357977991411757
22.0654130826165	0.276714125810344	0.340374183516644	0.357353295739544
22.0674134826965	0.276362085047297	0.340273944796276	0.35672999876307
22.0694138827766	0.276011482752504	0.340174420257629	0.356108097643525
22.0714142828566	0.275662308417574	0.340075599485118	0.3554875895421
22.0734146829366	0.275314551534117	0.339977472063159	0.354868471619986
22.0754150830166	0.274968201593743	0.339880027576166	0.354250741038372
22.0774154830966	0.274623248088059	0.339783255608553	0.353634394958448
22.0794158831766	0.274279680508675	0.339687145744737	0.353019430541404
22.0814162832567	0.273937488347202	0.33959168756913	0.352405844948432
22.0834166833367	0.273596661095248	0.33949687066615	0.351793635340722
22.0854170834167	0.273257188244421	0.339402684620209	0.351182798879462
22.0874174834967	0.272919059286332	0.339309119015723	0.350573332725843
22.0894178835767	0.272582263712591	0.339216163437107	0.349965234041057
22.0914182836567	0.272246791014805	0.339123807468775	0.349358499986293
22.0934186837367	0.271912630684585	0.339032040695143	0.348753127722741
22.0954190838168	0.271579772213538	0.338940852700625	0.348149114411591
22.0974194838968	0.271248205093276	0.338850233069636	0.347546457214034
22.0994198839768	0.270917918815407	0.338760171386592	0.346945153291261
22.1014202840568	0.27058890287154	0.338670657235905	0.346345199804459
22.1034206841368	0.270261146753285	0.338581680201993	0.345746593914821
22.1054210842168	0.269934639952251	0.338493229869268	0.345149332783537
22.1074214842969	0.269609371960047	0.338405295822147	0.344553413571797
22.1094218843769	0.269285332268282	0.338317867645044	0.34395883344079
22.1114222844569	0.268962510368565	0.338230934922374	0.343365589551708
22.1134226845369	0.268640895752507	0.338144487238551	0.34277367906574
22.1154230846169	0.268320477911716	0.338058514177991	0.342183099144077
22.1174234846969	0.268001246337801	0.337973005325108	0.341593846947908
22.119423884777	0.267683190522372	0.337887950264317	0.341005919638424
22.121424284857	0.267366299957038	0.337803338580034	0.340419314376816
22.123424684937	0.267050564133408	0.337719159856672	0.339834028324274
22.125425085017	0.266735972543091	0.337635403678646	0.339250058641986
22.127425485097	0.266422514677697	0.337552059630372	0.338667402491145
22.129425885177	0.266110180028836	0.337469117296264	0.33808605703294
22.131426285257	0.265798958088115	0.337386566260737	0.337506019428562
22.1334266853371	0.265488838347145	0.337304396108206	0.336927286839199
22.1354270854171	0.265179810297534	0.337222596423086	0.336349856426043
22.1374274854971	0.264871863430893	0.337141156789791	0.335773725350285
22.1394278855771	0.26456498723883	0.337060066792737	0.335198890773114
22.1414282856571	0.264259171212954	0.336979316016338	0.334625349855719
22.1434286857371	0.263954404844875	0.336898894045009	0.334053099759292
22.1454290858172	0.263650677626202	0.336818790463164	0.333482137645024
22.1474294858972	0.263347979048545	0.33673899485522	0.332912460674104
22.1494298859772	0.263046298603511	0.336659496805589	0.332344066007721
22.1514302860572	0.262745625782712	0.336580285898688	0.331776950807067
22.1534306861372	0.262445950077756	0.336501351718931	0.331211112233332
22.1554310862172	0.262147260980252	0.336422683850733	0.330646547447706
22.1574314862973	0.26184954798181	0.336344271878509	0.330083253611378
22.1594318863773	0.261552800574038	0.336266105386673	0.32952122788554
22.1614322864573	0.261257008248547	0.336188173959641	0.328960467431382
22.1634326865373	0.260962160496945	0.336110467181827	0.328400969410094
22.1654330866173	0.260668246810842	0.336032974637646	0.327842730982865
22.1674334866973	0.260375256681846	0.335955685911513	0.327285749310886
22.1694338867774	0.260083179601568	0.335878590587842	0.326730021555348
22.1714342868574	0.259792005061617	0.335801678251049	0.326175544877441
22.1734346869374	0.2595017225536	0.335724938485548	0.325622316438354
22.1754350870174	0.259212321569129	0.335648360875755	0.325070333399278
22.1774354870974	0.258923791599812	0.335571935006083	0.324519592921405
22.1794358871774	0.258636122137258	0.335495650460949	0.323970092165922
22.1814362872575	0.258349302673077	0.335419496824765	0.323421828294021
22.1834366873375	0.258063322698878	0.335343463681949	0.322874798466891
22.1854370874175	0.25777817170627	0.335267540616913	0.322328999845725
22.1874374874975	0.257493839186863	0.335191717214074	0.32178442959171
22.1894378875775	0.257210314632265	0.335115983057845	0.321241084866038
22.1914382876575	0.256927587534087	0.335040327732643	0.320698962829898
22.1934386877375	0.256645647383937	0.334964740822881	0.320158060644482
22.1954390878176	0.256364483673424	0.334889211912974	0.319618375470979
22.1974394878976	0.256084085894158	0.334813730587337	0.319079904470579
22.1994398879776	0.255804443537748	0.334738286430386	0.318542644804472
22.2014402880576	0.255525546095803	0.334662869026534	0.31800659363385
22.2034406881376	0.255247383059933	0.334587467960197	0.317471748119903
22.2054410882176	0.254969943921747	0.334512072815789	0.316938105423818
22.2074414882977	0.254693218172853	0.334436673177726	0.316405662706788
22.2094418883777	0.254417195304862	0.334361258630422	0.315874417130004
22.2114422884577	0.254141864809383	0.334285818758292	0.315344365854655
22.2134426885377	0.253867216178024	0.33421034314575	0.314815506041929
22.2154430886177	0.253593238902396	0.334134821377213	0.31428783485302
22.2174434886977	0.253319922474107	0.334059243037093	0.313761349449116
22.2194438887778	0.253047256384767	0.333983597709807	0.313236046991409
22.2214442888578	0.252775230125984	0.333907874979769	0.312711924641086
22.2234446889378	0.252503833189369	0.333832064431394	0.31218897955934
22.2254450890178	0.25223305506653	0.333756155649097	0.311667208907361
22.2274454890978	0.251962885249077	0.333680138217292	0.311146609846339
22.2294458891778	0.251693313228618	0.333604001720394	0.310627179537462
22.2314462892579	0.251424328496764	0.333527735742819	0.310108915141923
22.2334466893379	0.251155920545123	0.333451329868981	0.309591813820912
22.2354470894179	0.250888078865305	0.333374773683294	0.309075872735618
22.2374474894979	0.250620792948919	0.333298056770174	0.308561089047232
22.2394478895779	0.250354052287574	0.333221168714036	0.308047459916943
22.2414482896579	0.25008784637288	0.333144099099294	0.307534982505943
22.2434486897379	0.249822164696445	0.333066837510363	0.307023653975422
22.245449089818	0.249556996749879	0.332989373531658	0.306513471486568
22.247449489898	0.249292332024792	0.332911696747593	0.306004432200573
22.249449889978	0.249028160012792	0.332833796742585	0.305496533278628
22.251450290058	0.248764470205489	0.332755663101047	0.304989771881922
22.253450690138	0.248501252094492	0.332677285407394	0.304484145171645
22.255451090218	0.24823849517141	0.332598653246041	0.303979650308987
22.2574514902981	0.247976188927852	0.332519756201403	0.30347628445514
22.2594518903781	0.247714322855429	0.332440583857894	0.302974044771294
22.2614522904581	0.247452886445749	0.33236112579993	0.302472928418636
22.2634526905381	0.24719186919042	0.332281371611926	0.30197293255836
22.2654530906181	0.246931260581054	0.332201310878296	0.301474054351654
22.2674534906981	0.246671050109259	0.332120933183454	0.30097629095971
22.2694538907782	0.246411227266643	0.332040228111817	0.300479639543716
22.2714542908582	0.246151781544816	0.331959185247798	0.299984097264864
22.2734546909382	0.245892702435389	0.331877794175812	0.299489661284343
22.2754550910182	0.24563397942997	0.331796044480275	0.298996328763345
22.2774554910982	0.245375602020167	0.331713925745601	0.298504096863058
22.2794558911782	0.245117559697591	0.331631427556205	0.298012962744673
22.2814562912583	0.24485984195385	0.331548539496502	0.297522923569381
22.2834566913383	0.244602438280555	0.331465251150906	0.297033976498372
22.2854570914183	0.244345338169313	0.331381552103833	0.296546118692835
22.2874574914983	0.244088531111735	0.331297431939696	0.296059347313962
22.2894578915783	0.24383200659943	0.331212880242912	0.295573659522942
22.2914582916583	0.243575754124007	0.331127886597895	0.295089052480966
22.2934586917383	0.243319763177075	0.331042440589059	0.294605523349223
22.2954590918184	0.243064023250243	0.33095653180082	0.294123069288903
22.2974594918984	0.242808523835122	0.330870149817593	0.293641687461199
22.2994598919784	0.242553254423319	0.330783284223791	0.293161375027299
22.3014602920584	0.242298204506444	0.33069592460383	0.292682129148393
22.3034606921384	0.242043363576107	0.330608060542125	0.292203946985672
22.3054610922184	0.241788721123917	0.330519681623091	0.291726825700326
22.3074614922985	0.241534266641483	0.330430777431143	0.291250762453546
22.3094618923785	0.241279989620413	0.330341337550694	0.29077575440652
22.3114622924585	0.241025879552319	0.330251351566161	0.290301798720441
22.3134626925385	0.240771925928808	0.330160809061957	0.289828892556498
22.3154630926185	0.240518118241491	0.330069699622499	0.28935703307588
22.3174634926985	0.240264445981975	0.329978012832199	0.288886217439779
22.3194638927786	0.240010898641872	0.329885738275475	0.288416442809384
22.3214642928586	0.239757465712789	0.329792865536739	0.287947706345887
22.3234646929386	0.239504136686337	0.329699384200408	0.287480005210476
22.3254650930186	0.239250901054123	0.329605283850895	0.287013336564342
22.3274654930986	0.238997748307758	0.329510554072616	0.286547697568675
22.3294658931786	0.238744667938851	0.329415184449985	0.286083085384667
22.3314662932587	0.238491649439012	0.329319164567418	0.285619497173507
22.3334666933387	0.238238682299848	0.329222484009329	0.285156930096384
22.3354670934187	0.237985756012971	0.329125132360133	0.284695381314489
22.3374674934987	0.237732860069988	0.329027099204244	0.284234847989013
22.3394678935787	0.23747998396251	0.328928374126079	0.283775327281146
22.3414682936587	0.237227117182144	0.32882894671005	0.283316816352077
22.3434686937387	0.236974249220502	0.328728806540574	0.282859312362998
22.3454690938188	0.236721369569191	0.328627943202065	0.282402812475098
22.3474694938988	0.236468467719822	0.328526346278938	0.281947313849568
22.3494698939788	0.236215533164003	0.328424005355608	0.281492813647597
22.3514702940588	0.235962555393344	0.328320910016489	0.281039309030376
22.3534706941388	0.235709523899454	0.328217049845997	0.280586797159096
22.3554710942188	0.235456428173943	0.328112414428546	0.280135275194946
22.3574714942989	0.235203257708418	0.32800699334855	0.279684740299116
22.3594718943789	0.234950001994491	0.327900776190426	0.279235189632797
22.3614722944589	0.234696650523769	0.327793752538587	0.27878662035718
22.3634726945389	0.234443192787863	0.327685911977449	0.278339029633454
22.3654730946189	0.234189618278381	0.327577244091426	0.277892414622809
22.3674734946989	0.233935916486933	0.327467738464933	0.277446772486436
22.369473894779	0.233682076905129	0.327357384682385	0.277002100385525
22.371474294859	0.233428089024577	0.327246172328197	0.276558395481266
22.373474694939	0.233173942336885	0.327134090986784	0.276115654934849
22.375475095019	0.232919626333665	0.327021130242559	0.275673875907465
22.377475495099	0.232665130506525	0.32690727967994	0.275233055560304
22.379475895179	0.232410444347075	0.326792528883339	0.274793191054556
22.3814762952591	0.232155557346923	0.326676867437172	0.274354279551411
22.3834766953391	0.231900458997679	0.326560284925854	0.273916318212059
22.3854770954191	0.231645138790952	0.326442770933799	0.273479304197691
22.3874774954991	0.231389586218352	0.326324315045423	0.273043234669497
22.3894778955791	0.231133790771487	0.326204906845139	0.272608106788667
22.3914782956591	0.230877741941966	0.326084535917364	0.272173917716391
22.3934786957391	0.230621429221401	0.325963191846512	0.27174066461386
22.3954790958192	0.230364842101399	0.325840864216997	0.271308344642263
22.3974794958992	0.230107970073569	0.325717542613235	0.270876954962791
22.3994798959792	0.229850802629521	0.32559321661964	0.270446492736635
22.4014802960592	0.229593329260865	0.325467875820627	0.270016955124984
22.4034806961392	0.229335539459209	0.325341509800611	0.269588339289029
22.4054810962192	0.229077422716162	0.325214108144007	0.269160642389959
22.4074814962993	0.228818968523335	0.325085660435229	0.268733861588964
22.4094818963793	0.228560166372336	0.324956156258693	0.268307994047237
22.4114822964593	0.228301005754775	0.324825585198814	0.267883036925966
22.4134826965393	0.22804147616226	0.324693936840005	0.267458987386342
22.4154830966193	0.227781567086401	0.324561200766681	0.267035842589554
22.4174834966993	0.227521268018808	0.324427366563259	0.266613599696794
22.4194838967794	0.227260568451089	0.324292423814153	0.266192255869251
22.4214842968594	0.226999457874854	0.324156362103776	0.265771808268115
22.4234846969394	0.226737925781711	0.324019171016544	0.265352254054576
22.4254850970194	0.226475961663272	0.323880840136873	0.264933590389827
22.4274854970994	0.226213555011144	0.323741359049177	0.264515814435055
22.4294858971794	0.225950695316937	0.32360071733787	0.264098923351451
22.4314862972595	0.225687372072259	0.323458904587367	0.263682914300206
22.4334866973395	0.225423574768722	0.323315910382084	0.263267784442511
22.4354870974195	0.225159292897933	0.323171724306435	0.262853530939554
22.4374874974995	0.224894515951501	0.323026335944835	0.262440150952526
22.4394878975795	0.224629233421037	0.322879734881698	0.262027641642617
22.4414882976595	0.224363434798149	0.322731910701441	0.261616000171019
22.4434886977395	0.224097109574447	0.322582852988476	0.26120522369892
22.4454890978196	0.22383024724154	0.32243255132722	0.260795309387511
22.4474894978996	0.223562837291037	0.322280995302086	0.260386254397982
22.4494898979796	0.223294869214547	0.322128174497491	0.259978055891525
22.4514902980596	0.22302633250368	0.321974078497849	0.259570711029328
22.4534906981396	0.222757216650045	0.321818696887573	0.259164216972582
22.4554910982196	0.222487511145251	0.32166201925108	0.258758570882476
22.4574914982997	0.222217205480908	0.321504035172785	0.258353769920203
22.4594918983797	0.221946289148625	0.321344734237101	0.257949811246951
22.4614922984597	0.22167475164001	0.321184106028444	0.257546692023911
22.4634926985397	0.221402582446674	0.321022140131228	0.257144409412272
22.4654930986197	0.221129771060225	0.320858826129869	0.256742960573227
22.4674934986997	0.220856306972273	0.320694153608782	0.256342342667964
22.4694938987798	0.220582179674427	0.32052811215238	0.255942552857672
22.4714942988598	0.220307378658296	0.320360691345079	0.255543588303544
22.4734946989398	0.22003189341549	0.320191880771295	0.25514544616677
22.4754950990198	0.219755713437618	0.32002167001544	0.254748123608539
22.4774954990998	0.219478828216289	0.319850048661931	0.25435161779004
22.4794958991798	0.219201227243111	0.319677006295182	0.253955925872466
22.4814962992599	0.218922900009696	0.319502532499608	0.253561045017006
22.4834966993399	0.218643836007652	0.319326616859625	0.253166972384851
22.4854970994199	0.218364024728587	0.319149248959645	0.252773705137189
22.4874974994999	0.218083455664112	0.318970418384085	0.252381240435211
22.4894978995799	0.217802118305836	0.31879011471736	0.251989575440109
22.4914982996599	0.217520002145367	0.318608327543883	0.251598707313073
22.4934986997399	0.217237096674315	0.318425046448071	0.251208633215291
22.49549909982	0.21695339138429	0.318240261014337	0.250819350307954
22.4974994999	0.216668875766901	0.318053960827097	0.250430855752254
22.49949989998	0.216383539313757	0.317866135470766	0.250043146709379
22.50150030006	0.216097631379823	0.31767617748892	0.249656175452248
22.50350070014	0.215811782608757	0.317482631447598	0.249269830641586
22.50550110022	0.215526022863799	0.317285448540368	0.248884106828756
22.5075015003001	0.215240353255515	0.317084646592846	0.248499003577735
22.5095019003801	0.21495477489447	0.31688024343065	0.248114520452501
22.5115023004601	0.21466928889123	0.316672256879397	0.247730657017032
22.5135027005401	0.214383896356359	0.316460704764704	0.247347412835304
22.5155031006201	0.214098598400425	0.316245604912189	0.246964787471296
22.5175035007001	0.21381339613399	0.316026975147469	0.246582780488985
22.5195039007802	0.213528290667622	0.315804833296161	0.24620139145235
22.5215043008602	0.213243283111886	0.315579197183883	0.245820619925367
22.5235047009402	0.212958374577346	0.315350084636252	0.245440465472014
22.5255051010202	0.212673566174569	0.315117513478884	0.245060927656268
22.5275055011002	0.21238885901412	0.314881501537399	0.244682006042108
22.5295059011802	0.212104254206563	0.314642066637412	0.24430370019351
22.5315063012603	0.211819752862466	0.314399226604541	0.243926009674454
22.5335067013403	0.211535356092392	0.314152999264403	0.243548934048915
22.5355071014203	0.211251065006908	0.313903402442616	0.243172472880871
22.5375075015003	0.210966880716578	0.313650453964797	0.242796625734301
22.5395079015803	0.210682804331969	0.313394171656563	0.242421392173182
22.5415083016603	0.210398836963644	0.313134573343531	0.242046771761491
22.5435087017403	0.210114979722172	0.31287167685132	0.241672764063206
22.5455091018204	0.209831233718115	0.312605500005545	0.241299368642304
22.5475095019004	0.20954760006204	0.312336060631825	0.240926585062764
22.5495099019804	0.209264079864512	0.312063376555777	0.240554412888562
22.5515103020604	0.208980674236097	0.311787465603018	0.240182851683677
22.5535107021404	0.208697384287359	0.311508345599164	0.239811901012086
22.5555111022204	0.208414211128865	0.311226034369835	0.239441560437766
22.5575115023005	0.20813115587118	0.310940549740646	0.239071829524695
22.5595119023805	0.207848219624869	0.310651909537215	0.238702707836851
22.5615123024605	0.207565403500497	0.31036013158516	0.238334194938212
22.5635127025405	0.20728270860863	0.310065233710098	0.237966290392754
22.5655131026205	0.207000136059834	0.309767233737645	0.237598993764455
22.5675135027005	0.206717686964673	0.30946614949342	0.237232304617295
22.5695139027806	0.206435362433713	0.309161998803039	0.236866222515248
22.5715143028606	0.206153163577521	0.308854799492121	0.236500747022294
22.5735147029406	0.205871091506659	0.308544569386281	0.236135877702409
22.5755151030206	0.205589147331695	0.308231326311139	0.235771614119572
22.5775155031006	0.205307332163194	0.30791508809231	0.23540795583776
22.5795159031806	0.205025647111721	0.307595872555412	0.235044902420951
22.5815163032607	0.204744093287841	0.307273697526062	0.234682453433122
22.5835167033407	0.204462671802121	0.306948580829879	0.234320608438251
22.5855171034207	0.204181383765124	0.306620540292477	0.233959367000315
22.5875175035007	0.203900230287418	0.306289593739477	0.233598728683292
22.5895179035807	0.203619212479566	0.305955758996494	0.23323869305116
22.5915183036607	0.203338331452135	0.305619053889146	0.232879259667896
22.5935187037407	0.20305758831569	0.305279496243049	0.232520428097477
22.5955191038208	0.202776984180796	0.304937103883823	0.232162197903883
22.5975195039008	0.202496520158018	0.304591894637083	0.231804568651089
22.5995199039808	0.202216197357923	0.304243886328447	0.231447539903074
22.6015203040608	0.201936016891075	0.303893096783533	0.231091111223814
22.6035207041408	0.201655979868041	0.303539543827957	0.230735282177289
22.6055211042208	0.201376087399384	0.303183245287337	0.230380052327474
22.6075215043009	0.201096340595671	0.30282421898729	0.230025421238349
22.6095219043809	0.200816740567467	0.302462482753434	0.22967138847389
22.6115223044609	0.200537288425338	0.302098054411386	0.229317953598076
22.6135227045409	0.200257985279848	0.301730951786762	0.228965116174883
22.6155231046209	0.199978832241565	0.301361192705181	0.228612875768289
22.6175235047009	0.199699830421051	0.30098879499226	0.228261231942272
22.619523904781	0.199420980928873	0.300613776473616	0.22791018426081
22.621524304861	0.199142284875597	0.300236154974865	0.22755973228788
22.623524704941	0.198863743371788	0.299855948321627	0.22720987558746
22.625525105021	0.198585357528011	0.299473174339517	0.226860613723526
22.627525505101	0.198307128454832	0.299087850854154	0.226511946260058
22.629525905181	0.198029057262816	0.298699995691154	0.226163872761032
22.6315263052611	0.197751145062528	0.298309626676135	0.225816392790426
22.6335267053411	0.197473392964534	0.297916761634713	0.225469505912217
22.6355271054211	0.197195802079399	0.297521418392508	0.225123211690384
22.6375275055011	0.196918373517689	0.297123614775134	0.224777509688904
22.6395279055811	0.196641108389969	0.296723368608211	0.224432399471754
22.6415283056611	0.196364007806805	0.296320697717355	0.224087880602912
22.6435287057411	0.196087072878761	0.295915619928184	0.223743952646356
22.6455291058212	0.195810304716403	0.295508153066313	0.223400615166062
22.6475295059012	0.195533704430298	0.295098314957363	0.22305786772601
22.6495299059812	0.195257273131009	0.294686123426948	0.222715709890176
22.6515303060612	0.194981011929103	0.294271596300688	0.222374141222538
22.6535307061412	0.194704921935144	0.293854751404198	0.222033161287073
22.6555311062212	0.194429004259699	0.293435606563097	0.22169276964776
22.6575315063013	0.194153260013332	0.293014179603001	0.221352965868575
22.6595319063813	0.193877690306609	0.292590488349528	0.221013749513497
22.6615323064613	0.193602296250096	0.292164550628295	0.220675120146502
22.6635327065413	0.193327078954357	0.29173638426492	0.22033707733157
22.6655331066213	0.193052039529959	0.291306007085019	0.219999620632676
22.6675335067013	0.192777179087466	0.290873436914211	0.219662749613799
22.6695339067814	0.192502498737445	0.290438691578111	0.219326463838916
22.6715343068614	0.19222799959046	0.290001788902339	0.218990762872005
22.6735347069414	0.191953682757076	0.28956274671251	0.218655646277043
22.6755351070214	0.19167954934786	0.289121582834243	0.218321113618009
22.6775355071014	0.191405600473376	0.288678315093153	0.217987164458879
22.6795359071814	0.191131837244191	0.288232961314861	0.217653798363632
22.6815363072615	0.190858260770868	0.28778553932498	0.217321014896244
22.6835367073415	0.190584872163975	0.287336066949131	0.216988813620694
22.6855371074215	0.190311672534075	0.286884562012928	0.216657194100958
22.6875375075015	0.190038662991736	0.286431042341992	0.216326155901016
22.6895379075815	0.189765844647521	0.285975525761937	0.215995698584843
22.6915383076615	0.189493218611997	0.285518030098382	0.215665821716418
22.6935387077415	0.189220785995728	0.285058573176943	0.215336524859719
22.6955391078216	0.188948547909281	0.284597172823239	0.215007807578723
22.6975395079016	0.18867650546322	0.284133846862886	0.214679669437407
22.6995399079816	0.188404659768112	0.283668613121503	0.21435210999975
22.7015403080616	0.18813301193452	0.283201489424704	0.214025128829728
22.7035407081416	0.187861563073012	0.28273249359811	0.213698725491319
22.7055411082216	0.187590314294151	0.282261643467336	0.213372899548502
22.7075415083017	0.187319266708505	0.281788956858	0.213047650565253
22.7095419083817	0.187048421426636	0.281314451595719	0.21272297810555
22.7115423084617	0.186777779559113	0.280838145506111	0.212398881733371
22.7135427085417	0.186507342216499	0.280360056414792	0.212075361012693
22.7155431086217	0.186237110509361	0.279880202147381	0.211752415507494
22.7175435087017	0.185967085548262	0.279398600529494	0.211430044781752
22.7195439087818	0.185697268443771	0.278915269386749	0.211108248399444
22.7215443088618	0.18542766030645	0.278430226544762	0.210787025924547
22.7235447089418	0.185158262246866	0.277943489829152	0.21046637692104
22.7255451090218	0.184889075375584	0.277455077065535	0.210146300952899
22.7275455091018	0.18462010080317	0.27696500607953	0.209826797584103
22.7295459091818	0.184351339640188	0.276473294696752	0.209507866378629
22.7315463092619	0.184082792997206	0.275979960742821	0.209189506900455
22.7335467093419	0.183814461984786	0.275485022043351	0.208871718713557
22.7355471094219	0.183546347713496	0.274988496423962	0.208554501381915
22.7375475095019	0.1832784512939	0.27449040171027	0.208237854469505
22.7395479095819	0.183010773836565	0.273990755727893	0.207921777540306
22.7415483096619	0.182743316452055	0.273489576302447	0.207606270158293
22.7435487097419	0.182476080250935	0.272986881259551	0.207291331887447
22.745549109822	0.182209066343772	0.272482688424821	0.206976962291742
22.747549509902	0.18194227584113	0.271977015623876	0.206663160935158
22.749549909982	0.181675709853575	0.271469880682331	0.206349927381672
22.751550310062	0.181409369491672	0.270961301425805	0.206037261195262
22.753550710142	0.181143255865987	0.270451295679914	0.205725161939905
22.755551110222	0.180877370087086	0.269939881270277	0.205413629179579
22.7575515103021	0.180611713265532	0.269427076022509	0.20510266247826
22.7595519103821	0.180346286511893	0.268912897762229	0.204792261399928
22.7615523104621	0.180081090936733	0.268397364315054	0.204482425508559
22.7635527105421	0.179816127650618	0.267880493506602	0.204173154368132
22.7655531106221	0.179551397764112	0.267362303162488	0.203864447542623
22.7675535107021	0.179286902387783	0.266842811108332	0.203556304596011
22.7695539107822	0.179022642632194	0.266322035169749	0.203248725092272
22.7715543108622	0.178758619607911	0.265799993172358	0.202941708595385
22.7735547109422	0.1784948344255	0.265276702941775	0.202635254669327
22.7755551110222	0.178231288195527	0.264752182303619	0.202329362878076
22.7775555111022	0.177967982028555	0.264226449083505	0.202024032785608
22.7795559111822	0.177704917035152	0.263699521107053	0.201719263955904
22.7815563112623	0.177442094325882	0.263171416199877	0.201415055952937
22.7835567113423	0.177179515011311	0.262642152187597	0.201111408340689
22.7855571114223	0.176917180202004	0.262111746895829	0.200808320683135
22.7875575115023	0.176655091008526	0.261580218150192	0.200505792544253
22.7895579115823	0.176393248541443	0.2610475837763	0.200203823488021
22.7915583116623	0.176131653911321	0.260513861599774	0.199902413078416
22.7935587117423	0.175870308228724	0.259979069446229	0.199601560879416
22.7955591118224	0.175609212604218	0.259443225141283	0.199301266455
22.7975595119024	0.175348368148369	0.258906346510552	0.199001529369142
22.7995599119824	0.175087775971741	0.258368451379656	0.198702349185824
22.8015603120624	0.174827437184901	0.25782955757421	0.19840372546902
22.8035607121424	0.174567352898414	0.257289682919833	0.198105657782709
22.8055611122224	0.174307524222844	0.25674884524214	0.197808145690869
22.8075615123025	0.174047952268758	0.25620706236675	0.197511188757477
22.8095619123825	0.173788638146721	0.25566435211928	0.19721478654651
22.8115623124625	0.173529582967298	0.255120732325348	0.196918938621948
22.8135627125425	0.173270787841055	0.254576220810569	0.196623644547765
22.8155631126225	0.173012253878557	0.254030835400563	0.196328903887942
22.8175635127025	0.172753982190369	0.253484593920945	0.196034716206454
22.8195639127826	0.172495973887058	0.252937514197335	0.195741081067281
22.8215643128626	0.172238230079187	0.252389614055347	0.195447998034398
22.8235647129426	0.171980751877323	0.251840911320602	0.195155466671785
22.8255651130226	0.171723540392031	0.251291423818713	0.194863486543418
22.8275655131026	0.171466596733877	0.250741169375301	0.194572057213275
22.8295659131826	0.171209922013425	0.250190165815981	0.194281178245333
22.8315663132627	0.170953517341242	0.249638430966373	0.193990849203571
22.8335667133427	0.170697383827892	0.24908598265209	0.193701069651966
22.8355671134227	0.170441522583942	0.248532838698754	0.193411839154495
22.8375675135027	0.170185934719955	0.247979016931978	0.193123157275136
22.8395679135827	0.169930621346499	0.247424535177383	0.192835023577867
22.8415683136627	0.169675583574138	0.246869411260583	0.192547437626665
22.8435687137427	0.169420822513437	0.246313663007199	0.192260398985508
22.8455691138228	0.169166339274963	0.245757308242844	0.191973907218373
22.8475695139028	0.16891213496928	0.245200364793139	0.191687961889239
22.8495699139828	0.168658210706954	0.244642850483699	0.191402562562082
22.8515703140628	0.16840456759855	0.244084783140143	0.19111770880088
22.8535707141428	0.168151206754633	0.243526180588087	0.19083340016961
22.8555711142228	0.16789812928577	0.242967060653149	0.190549636232252
22.8575715143029	0.167645336302525	0.242407441160945	0.190266416552781
22.8595719143829	0.167392828915464	0.241847339937094	0.189983740695176
22.8615723144629	0.167140608235152	0.241286774807212	0.189701608223413
22.8635727145429	0.166888675372155	0.240725763596918	0.189420018701472
22.8655731146229	0.166637031437037	0.240164324131827	0.189138971693329
22.8675735147029	0.166385677540366	0.239602474237558	0.188858466762962
22.869573914783	0.166134614792704	0.239040231739727	0.188578503474348
22.871574314863	0.16588384430462	0.238477614463954	0.188299081391465
22.873574714943	0.165633367186676	0.237914640235852	0.188020200078291
22.875575115023	0.16538318454944	0.237351326881042	0.187741859098804
22.877575515103	0.165133297503476	0.236787692225139	0.18746405801698
22.879575915183	0.16488370715935	0.236223754093763	0.187186796396798
22.8815763152631	0.164634414627627	0.235659530312528	0.186910073802234
22.8835767153431	0.164385421018873	0.235095038707053	0.186633889797268
22.8855771154231	0.164136727443652	0.234530297102955	0.186358243945876
22.8875775155031	0.163888335012532	0.233965323325852	0.186083135812035
22.8895779155831	0.163640244836075	0.23340013520136	0.185808564959724
22.8915783156631	0.163392458024849	0.232834750555098	0.18553453095292
22.8935787157431	0.163144975689419	0.232269187212681	0.185261033355601
22.8955791158232	0.16289779894035	0.231703462999729	0.184988071731744
22.8975795159032	0.162650928888206	0.231137595741856	0.184715645645326
22.8995799159832	0.162404366643555	0.230571603264683	0.184443754660326
22.9015803160632	0.162158113316961	0.230005503393824	0.184172398340721
22.9035807161432	0.16191217001899	0.229439313954899	0.183901576250489
22.9055811162232	0.161666537860206	0.228873052773523	0.183631287953606
22.9075815163033	0.161421217951176	0.228306737675316	0.183361533014052
22.9095819163833	0.161176211402464	0.227740386485892	0.183092310995802
22.9115823164633	0.160931519324637	0.227174017030871	0.182823621462836
22.9135827165433	0.160687142828259	0.226607647135868	0.182555463979131
22.9155831166233	0.160443083023897	0.226041294626502	0.182287838108663
22.9175835167033	0.160199341022114	0.22547497732839	0.182020743415411
22.9195839167834	0.159955917933478	0.22490871306715	0.181754179463353
22.9215843168634	0.159712814868552	0.224342519668397	0.181488145816465
22.9235847169434	0.159470032937903	0.22377641495775	0.181222642038726
22.9255851170234	0.159227573252096	0.223210416760826	0.180957667694113
22.9275855171034	0.158985436921697	0.222644542903243	0.180693222346604
22.9295859171834	0.15874362505727	0.222078811210616	0.180429305560175
22.9315863172635	0.158502138769381	0.221513239508566	0.180165916898806
22.9335867173435	0.158260979168596	0.220947845622706	0.179903055926473
22.9355871174235	0.158020147365479	0.220382647378657	0.179640722207155
22.9375875175035	0.157779644470597	0.219817662602034	0.179378915304828
22.9395879175835	0.157539471594515	0.219252909118456	0.17911763478347
22.9415883176635	0.157299629847798	0.218688404753538	0.178856880207059
22.9435887177435	0.157060120341012	0.2181241673329	0.178596651139573
22.9455891178236	0.156820944184721	0.217560214682157	0.178336947144988
22.9475895179036	0.156582102489492	0.216996564626928	0.178077767787283
22.9495899179836	0.156343596365889	0.216433234992828	0.177819112630435
22.9515903180636	0.156105426924479	0.215870243605478	0.177560981238422
22.9535907181436	0.155867595275825	0.215307608290491	0.177303373175222
22.9555911182236	0.155630102530496	0.214745346873488	0.177046288004811
22.9575915183037	0.155392949799054	0.214183477180084	0.176789725291168
22.9595919183837	0.155156138192066	0.213622017035897	0.17653368459827
22.9615923184637	0.154919668820097	0.213060984266544	0.176278165490095
22.9635927185437	0.154683542793712	0.212500396697643	0.17602316753062
22.9655931186237	0.154447761223478	0.211940272154811	0.175768690283824
22.9675935187037	0.154212325219959	0.211380628463665	0.175514733313682
22.9695939187838	0.15397723589372	0.210821483449821	0.175261296184174
22.9715943188638	0.153742494355328	0.2102628549389	0.175008378459277
22.9735947189438	0.153508101715347	0.209704760756517	0.174755979702968
22.9755951190238	0.153274059084343	0.209147218728288	0.174504099479224
22.9775955191038	0.153040367572881	0.208590246679832	0.174252737352024
22.9795959191838	0.152807028291527	0.208033862436766	0.174001892885346
22.9815963192639	0.152574042350847	0.207478083824708	0.173751565643166
22.9835967193439	0.152341410861404	0.206922928669273	0.173501755189462
22.9855971194239	0.152109134933765	0.20636841479608	0.173252461088212
22.9875975195039	0.151877215678496	0.205814560030748	0.173003682903393
22.9895979195839	0.151645654206162	0.205261382198891	0.172755420198984
22.9915983196639	0.151414451627327	0.204708899126128	0.172507672538961
22.993598719744	0.151183609052558	0.204157128638075	0.172260439487302
22.995599119824	0.15095312759242	0.203606088560352	0.172013720607986
22.997599519904	0.150723008357478	0.203055796718574	0.171767515464989
22.999599919984	0.150493252458298	0.202506270938358	0.171521823622288
23.001600320064	0.150263861005444	0.201957529045322	0.171276644643862
23.003600720144	0.150034835109484	0.201409588865085	0.171031978093689
23.005601120224	0.149806175880981	0.200862468223263	0.170787823535745
23.0076015203041	0.149577884430502	0.200316184945471	0.170544180534009
23.0096019203841	0.14934996186861	0.199770756857329	0.170301048652457
23.0116023204641	0.149122409305874	0.199226201784455	0.170058427455069
23.0136027205441	0.148895227852857	0.198682537552464	0.16981631650582
23.0156031206241	0.148668418620124	0.198139781986974	0.169574715368689
23.0176035207041	0.148441982718241	0.197597952913602	0.169333623607653
23.0196039207842	0.148215921257775	0.197057068157967	0.169093040786691
23.0216043208642	0.14799023534929	0.196517145545685	0.168852966469779
23.0236047209442	0.14776492610335	0.195978202902373	0.168613400220894
23.0256051210242	0.147539994630523	0.195440258053648	0.168374341604016
23.0276055211042	0.147315442041373	0.194903328825129	0.168135790183121
23.0296059211842	0.147091269446466	0.194367433042433	0.167897745522187
23.0316063212643	0.146867477956366	0.193832588531175	0.167660207185191
23.0336067213443	0.14664406868164	0.193298813116974	0.167423174736111
23.0356071214243	0.146421042732853	0.192766124625448	0.167186647738925
23.0376075215043	0.146198401220571	0.192234540882214	0.166950625757611
23.0396079215843	0.145976145255357	0.191704079712887	0.166715108356145
23.0416083216643	0.145754275947779	0.191174758943087	0.166480095098505
23.0436087217443	0.145532794408401	0.19064659639843	0.16624558554867
23.0456091218244	0.145311701747789	0.190119609904535	0.166011579270616
23.0476095219044	0.145090999076508	0.189593817287016	0.165778075828322
23.0496099219844	0.144870687505124	0.189069236371493	0.165545074785764
23.0516103220644	0.144650768144202	0.188545884983583	0.16531257570692
23.0536107221444	0.144431242104308	0.188023780948903	0.165080578155769
23.0556111222244	0.144212110496006	0.187502942093069	0.164849081696287
23.0576115223045	0.143993374429862	0.186983386241699	0.164618085892453
23.0596119223845	0.143775035016442	0.186465131220412	0.164387590308243
23.0616123224645	0.143557093366311	0.185948194854825	0.164157594507636
23.0636127225445	0.143339550590034	0.185432594970552	0.163928098054608
23.0656131226245	0.143122407798177	0.184918349393213	0.163699100513138
23.0676135227045	0.142905666101306	0.184405475948426	0.163470601447203
23.0696139227846	0.142689326609985	0.183893992461807	0.163242600420781
23.0716143228646	0.14247339043478	0.183383916758973	0.163015096997849
23.0736147229446	0.142257858686256	0.182875266665541	0.162788090742385
23.0756151230246	0.142042732474979	0.18236806000713	0.162561581218367
23.0776155231046	0.141828012911515	0.181862314609357	0.162335567989772
23.0796159231846	0.141613701106428	0.181358048297837	0.162110050620578
23.0816163232647	0.141399798170283	0.18085527889819	0.161885028674761
23.0836167233447	0.141186305213648	0.180354024236032	0.161660501716301
23.0856171234247	0.140973223347086	0.179854302136981	0.161436469309174
23.0876175235047	0.140760553681163	0.179356130426653	0.161212931017358
23.0896179235847	0.140548297326445	0.178859526930666	0.160989886404831
23.0916183236647	0.140336455393497	0.178364509474638	0.16076733503557
23.0936187237447	0.140125028992884	0.177871095884187	0.160545276473553
23.0956191238248	0.139914019235172	0.177379303984927	0.160323710282757
23.0976195239048	0.139703427230926	0.176889151602477	0.160102636027161
23.0996199239848	0.139493254090712	0.176400656562456	0.159882053270741
23.1016203240648	0.139283500925095	0.17591383669048	0.159661961577475
23.1036207241448	0.13907416884464	0.175428709812165	0.159442360511341
23.1056211242248	0.138865258959912	0.174945293753129	0.159223249636316
23.1076215243049	0.138656772381478	0.174463606338992	0.159004628516379
23.1096219243849	0.138448710219903	0.173983665395368	0.158786496715506
23.1116223244649	0.138241073585751	0.173505488747875	0.158568853797675
23.1136227245449	0.138033863589589	0.17302909422213	0.158351699326863
23.1156231246249	0.137827081341982	0.172554499643752	0.15813503286705
23.1176235247049	0.137620727953495	0.172081722838357	0.157918853982211
23.119623924785	0.137414804534693	0.171610781631563	0.157703162236325
23.121624324865	0.137209312196142	0.171141693848985	0.157487957193368
23.123624724945	0.137004252048408	0.170674477316244	0.15727323841732
23.125625125025	0.136799594162509	0.170208918118111	0.15705898554637
23.127625525105	0.136594886058428	0.169741644241587	0.15684490716815
23.129625925185	0.136389981273257	0.169271561022653	0.156630908771176
23.1316263252651	0.136184883802776	0.168798696204222	0.15641699248704
23.1336267253451	0.135979597642765	0.168323077529206	0.156203160447334
23.1356271254251	0.135774126789006	0.167844732740515	0.155989414783651
23.1376275255051	0.135568475237278	0.167363689581063	0.155775757627583
23.1396279255851	0.135362646983362	0.166879975793763	0.155562191110724
23.1416283256651	0.135156646023039	0.166393619121526	0.155348717364665
23.1436287257451	0.134950476352089	0.165904647307264	0.155135338520999
23.1456291258252	0.134744141966292	0.16541308809389	0.154922056711319
23.1476295259052	0.13453764686143	0.164918969224316	0.154708874067217
23.1496299259852	0.134330995033283	0.164422318441454	0.154495792720285
23.1516303260652	0.13412419047763	0.163923163488216	0.154282814802117
23.1536307261452	0.133917237190253	0.163421532107515	0.154069942444304
23.1556311262252	0.133710139166933	0.162917452042263	0.153857177778439
23.1576315263053	0.133502900403449	0.162410951035372	0.153644522936116
23.1596319263853	0.133295524895583	0.161902056829754	0.153431980048925
23.1616323264653	0.133088016639114	0.161390797168321	0.153219551248461
23.1636327265453	0.132880379629823	0.160877199793986	0.153007238666315
23.1656331266253	0.132672617863492	0.160361292449661	0.152795044434079
23.1676335267053	0.132464735335899	0.159843102878258	0.152582970683347
23.1696339267854	0.132256736042827	0.159322658822689	0.152371019545711
23.1716343268654	0.132048623980054	0.158799988025868	0.152159193152764
23.1736347269454	0.131840403143363	0.158275118230705	0.151947493636098
23.1756351270254	0.131632077528533	0.157748077180112	0.151735923127305
23.1776355271054	0.131423651131345	0.157218892617003	0.151524483757978
23.1796359271854	0.131215127947579	0.156687592284289	0.15131317765971
23.1816363272655	0.131006511973016	0.156154203924884	0.151102006964093
23.1836367273455	0.130797807203437	0.155618755281697	0.150890973802719
23.1856371274255	0.130589017634621	0.155081274097643	0.150680080307182
23.1876375275055	0.13038014726235	0.154541788115634	0.150469328609073
23.1896379275855	0.130171200082404	0.154000325078581	0.150258720839986
23.1916383276655	0.129962180090563	0.153456912729396	0.150048259131513
23.1936387277456	0.129753091282608	0.152911578810992	0.149837945615246
23.1956391278256	0.12954393765432	0.152364351066283	0.149627782422778
23.1976395279056	0.129334723201479	0.151815257238179	0.149417771685701
23.1996399279856	0.129125451919866	0.151264325069591	0.149207915535608
23.2016403280656	0.12891612780526	0.150711582303433	0.148998216104091
23.2036407281456	0.128706754853443	0.150157056682618	0.148788675522744
23.2056411282256	0.128497337060195	0.149600775950058	0.148579295923158
23.2076415283057	0.128287878421296	0.149042767848663	0.148370079436926
23.2096419283857	0.128078382932528	0.148483060121347	0.148161028195641
23.2116423284657	0.12786885458967	0.147921680511023	0.147952144330895
23.2136427285457	0.127659297388504	0.147358656760602	0.14774342997428
23.2156431286257	0.127449715324809	0.146794016612995	0.14753488725739
23.2176435287057	0.127240112394366	0.146227787811116	0.147326518311816
23.2196439287858	0.127030492592956	0.145659998097878	0.147118325269152
23.2216443288658	0.126820859916359	0.145090675216192	0.146910310260989
23.2236447289458	0.126611218360356	0.14451984690897	0.146702475418921
23.2256451290258	0.126401571920727	0.143947540919123	0.146494822874539
23.2276455291058	0.126191924593253	0.143373784989567	0.146287354759437
23.2296459291858	0.125982280373714	0.142798606863211	0.146080073205207
23.2316463292659	0.12577264325789	0.142222034282968	0.145872980343441
23.2336467293459	0.125563017241563	0.14164409499175	0.145666078305732
23.2356471294259	0.125353406320513	0.14106481673247	0.145459369223673
23.2376475295059	0.12514381449052	0.14048422724804	0.145252855228856
23.2396479295859	0.124934245747365	0.139902354281372	0.145046538452873
23.2416483296659	0.124724704086828	0.139319225575378	0.144840421027317
23.2436487297459	0.12451519350469	0.138734868872971	0.144634505083781
23.245649129826	0.124305717996731	0.138149311917063	0.144428792753857
23.247649529906	0.124096281558732	0.137562582450564	0.144223286169137
23.249649929986	0.123886888186474	0.136974708216389	0.144017987461215
23.251650330066	0.123677541875736	0.136385716957451	0.143812898761683
23.253650730146	0.1234682466223	0.135795636416659	0.143608022202133
23.255651130226	0.123259006421946	0.135204494336927	0.143403359914158
23.2576515303061	0.123049825270454	0.134612318461167	0.143198914029349
23.2596519303861	0.122840707163606	0.134019136532292	0.142994686679301
23.2616523304661	0.12263165609718	0.133424976293213	0.142790679995606
23.2636527305461	0.122422676066959	0.132829865486842	0.142586896109855
23.2656531306261	0.122213771068722	0.132233831856092	0.142383337153641
23.2676535307061	0.12200494509825	0.131636903143876	0.142180005258558
23.2696539307862	0.121796202151324	0.131039107093106	0.141976902556198
23.2716543308662	0.121587546223723	0.130440471446692	0.141774031178152
23.2736547309462	0.121378981311229	0.129841023947548	0.141571393256013
23.2756551310262	0.121170511409623	0.129240792338587	0.141368990921376
23.2776555311062	0.120962140514684	0.12863980436272	0.14116682630583
23.2796559311862	0.120753872622193	0.128038087762858	0.14096490154097
23.2816563312663	0.12054571172793	0.127435670281915	0.140763218758387
23.2836567313463	0.120337661827677	0.126832579662804	0.140561780089675
23.2856571314263	0.120129726917213	0.126228843648437	0.140360587666426
23.2876575315063	0.11992191099232	0.125624489981723	0.140159643620231
23.2896579315863	0.119714218048776	0.125019546405577	0.139958950082685
23.2916583316663	0.119506652082365	0.124414040662912	0.139758509185379
23.2936587317463	0.119299217088865	0.123808000496639	0.139558323059906
23.2956591318264	0.119091917064057	0.123201453649669	0.139358393837858
23.2976595319064	0.118884756003722	0.122594427864915	0.139158723650828
23.2996599319864	0.11867773790364	0.121986950885291	0.138959314630409
23.3016603320664	0.118470866759592	0.121379050453708	0.138760168908193
23.3036607321464	0.118264146567358	0.120770754313077	0.138561288615772
23.3056611322264	0.118057581322719	0.120162090206312	0.138362675884739
23.3076615323065	0.117851175021455	0.119553085876325	0.138164332846688
23.3096619323865	0.117644931659347	0.118943769066027	0.137966261633209
23.3116623324665	0.117438855232175	0.118334167518331	0.137768464375896
23.3136627325465	0.11723294973572	0.117724308976149	0.13757094320634
23.3156631326265	0.117027219165763	0.117114221182394	0.137373700256136
23.3176635327065	0.116821667518083	0.116503931879978	0.137176737656876
23.3196639327866	0.116616298788462	0.115893468811812	0.13698005754015
23.3216643328666	0.116411116972679	0.115282859720808	0.136783662037553
23.3236647329466	0.116206126066517	0.114672132349881	0.136587553280678
23.3256651330266	0.116001330065754	0.114061314441942	0.136391733401115
23.3276655331066	0.115796732966171	0.113450433739901	0.136196204530458
23.3296659331866	0.115592338763549	0.112839517986673	0.1360009688003
23.3316663332667	0.115388151453669	0.112228594925169	0.135806028342233
23.3336667333467	0.115184175032311	0.111617692298302	0.13561138528785
23.3356671334267	0.114980413495255	0.111006837848982	0.135417041768742
23.3376675335067	0.114776870838282	0.110396059320124	0.135222999916503
23.3396679335867	0.114573551057172	0.109785384454639	0.135029261862725
23.3416683336667	0.114370458147707	0.10917484099544	0.134835829739001
23.3436687337467	0.114167596105666	0.108564456685437	0.134642705676923
23.3456691338268	0.11396496892683	0.107954259267543	0.134449891808083
23.3476695339068	0.11376258060698	0.107344276484673	0.134257390264075
23.3496699339868	0.113560435141897	0.106734536079737	0.134065203176491
23.3516703340668	0.113358536527359	0.106125065795646	0.133873332676923
23.3536707341468	0.113156888759148	0.105515893375314	0.133681780896963
23.3556711342268	0.112955495833046	0.104907046561654	0.133490549968206
23.3576715343069	0.112754361744832	0.104298553097577	0.133299642022242
23.3596719343869	0.112553490490285	0.103690440725994	0.133109059190664
23.3616723344669	0.112352886065188	0.103082737189818	0.132918803605066
23.3636727345469	0.112152552465322	0.102475470231963	0.132728877397039
23.3656731346269	0.111952493686465	0.101868667595341	0.132539282698176
23.3676735347069	0.111752713724398	0.101262357022861	0.132350021640069
23.369673934787	0.111553216574903	0.100656566257437	0.132161096354312
23.371674334867	0.11135400623376	0.100051323041983	0.131972508972496
23.373674734947	0.11115508669675	0.0994466551194104	0.131784261626215
23.375675135027	0.110956461959651	0.0988425902326293	0.13159635644706
23.377675535107	0.110758136018246	0.0982391561245535	0.131408795566624
23.379675935187	0.110560112868315	0.0976363805380962	0.1312215811165
23.3816763352671	0.110362396505638	0.0970342912161685	0.13103471522828
23.3836767353471	0.110164990925996	0.0964329159016817	0.130848200033557
23.3856771354271	0.109967900125169	0.0958322823375491	0.130662037663923
23.3876775355071	0.109771128098939	0.0952324182666838	0.130476230250972
23.3896779355871	0.109574678843085	0.0946333514319971	0.130290779926295
23.3916783356671	0.109378556353387	0.0940351095764001	0.130105688821484
23.3936787357472	0.109182764625626	0.0934377204428061	0.129920959068133
23.3956791358272	0.108987307655584	0.0928412117741284	0.129736592797834
23.3976795359072	0.108792189439041	0.0922456113132781	0.12955259214218
23.3996799359872	0.108597413971776	0.0916509468031664	0.129368959232763
23.4016803360672	0.10840298524957	0.0910572459867066	0.129185696201175
23.4036807361472	0.108208907268205	0.090464536606812	0.129002805179009
23.4056811362272	0.10801518402346	0.0898728464063936	0.128820288297858
23.4076815363073	0.107821819511115	0.0892822031283628	0.128638147689314
23.4096819363873	0.107628817726953	0.0886926345156328	0.12845638548497
23.4116823364673	0.107436182666752	0.0881041683111167	0.128275003816418
23.4136827365473	0.107243918326295	0.0875168322577259	0.128094004815251
23.4156831366273	0.10705202870136	0.0869306540983714	0.127913390613062
23.4176835367073	0.106860517787728	0.0863456615759666	0.127733163341441
23.4196839367874	0.106669389581181	0.0857618824334247	0.127553325131984
23.4216843368674	0.106478648077498	0.0851793444136568	0.127373878116282
23.4236847369474	0.106288297272461	0.0845980752595743	0.127194824425926
23.4256851370274	0.106098341161848	0.0840181027140902	0.127016166192511
23.4276855371074	0.105908783741443	0.083439454520118	0.126837905547628
23.4296859371874	0.105719629007024	0.0828621584205687	0.12666004462287
23.4316863372675	0.105530880954371	0.0822862421583535	0.12648258554983
23.4336867373475	0.105342543579267	0.0817117334763858	0.1263055304601
23.4356871374275	0.105154620877491	0.0811386601175787	0.126128881485272
23.4376875375075	0.104967116844824	0.0805670498248434	0.12595264075694
23.4396879375875	0.104780035477045	0.0799969303410912	0.125776810406695
23.4416883376675	0.104593380769936	0.0794283294092353	0.125601392566131
23.4436887377476	0.104407156719278	0.0788612747721889	0.125426389366839
23.4456891378276	0.104221367320851	0.0782957941728632	0.125251802940413
23.4476895379076	0.104036016570434	0.0777319153541695	0.125077635418444
23.4496899379876	0.10385110846381	0.0771696660590209	0.124903888932526
23.4516903380676	0.103666646996758	0.0766090740303307	0.124730565614251
23.4536907381476	0.103482636165059	0.0760501670110102	0.124557667595211
23.4556911382276	0.103299079964492	0.0754929727439704	0.124385197006998
23.4576915383077	0.10311598239084	0.0749375189721247	0.124213155981207
23.4596919383877	0.102933347439882	0.0743838334383863	0.124041546649428
23.4616923384677	0.102751179107399	0.0738319438856663	0.123870371143255
23.4636927385477	0.102569481389172	0.0732818780568761	0.12369963159428
23.4656931386277	0.10238825828098	0.0727336636949287	0.123529330134095
23.4676935387077	0.102207513778605	0.0721873285427376	0.123359468894294
23.4696939387878	0.102027251877827	0.0716429003432137	0.123190050006469
23.4716943388678	0.101847476574425	0.0711004068392685	0.123021075602211
23.4736947389478	0.101668191864182	0.0705598757738152	0.122852547813114
23.4756951390278	0.101489401742878	0.0700213348897668	0.122684468770771
23.4776955391078	0.101311110206293	0.0694848119300346	0.122516840606773
23.4796959391878	0.101133321250207	0.06895033463753	0.122349665452714
23.4816963392679	0.1009560388704	0.068417930755166	0.122182945440185
23.4836967393479	0.100779267062655	0.0678876280258559	0.12201668270078
23.4856971394279	0.100603009822751	0.067359454192511	0.12185087936609
23.4876975395079	0.100427271146468	0.0668334369980424	0.121685537567709
23.4896979395879	0.100252055029587	0.0663096041853634	0.121520659437229
23.4916983396679	0.100077365467889	0.0657879834973872	0.121356247106243
23.4936987397479	0.0999032064571538	0.0652686026770249	0.121192302706343
23.495699139828	0.0997295819931622	0.064751489467188	0.121028828369121
23.497699539908	0.0995564960716946	0.0642366716107895	0.12086582622617
23.499699939988	0.099383952688532	0.0637241768507426	0.120703298409083
23.501700340068	0.0992119558394546	0.0632140329299586	0.120541247049452
23.503700740148	0.0990405095202425	0.0627062675913488	0.120379674278869
23.505701140228	0.0988696177266766	0.0622009085778263	0.120218582228928
23.5077015403081	0.0986992844545377	0.0616979836323042	0.120057973031221
23.5097019403881	0.098529513699606	0.061197520497694	0.11989784881734
23.5117023404681	0.0983603094576617	0.0606995469169068	0.119738211718878
23.5137027405481	0.0981916757244857	0.0602040906328559	0.119579063867427
23.5157031406281	0.0980236164958587	0.0597111793884543	0.11942040739458
23.5177035407081	0.097856135767561	0.0592208409266133	0.119262244431929
23.5197039407882	0.0976892375353727	0.0587331029902443	0.119104577111067
23.5217043408682	0.0975229257950748	0.0582479933222605	0.118947407563587
23.5237047409482	0.097357204542448	0.0577655396655747	0.118790737921081
23.5257051410282	0.0971920777732724	0.0572857697630986	0.118634570315141
23.5277055411082	0.0970275494833284	0.0568087113577433	0.11847890687736
23.5297059411882	0.0968636236683968	0.056334392192422	0.118323749739331
23.5317063412683	0.0967003043242583	0.0558628400100477	0.118169101032646
23.5337067413483	0.0965375954466932	0.0553940825535319	0.118014962888898
23.5357071414283	0.0963755010314817	0.0549281475657859	0.117861337439679
23.5377075415083	0.0962140250744046	0.0544650627897227	0.117708226816581
23.5397079415883	0.0960531715712428	0.0540048559682554	0.117555633151198
23.5417083416683	0.0958929445177763	0.0535475548442954	0.117403558575122
23.5437087417484	0.0957333479097855	0.0530931871607541	0.117252005219945
23.5457091418284	0.0955743857430512	0.0526417806605445	0.117100975217259
23.5477095419084	0.0954160620133541	0.0521933630865798	0.116950470698659
23.5497099419884	0.0952583807164745	0.0517479621817711	0.116800493795735
23.5517103420684	0.0951013458481927	0.0513056056890301	0.11665104664008
23.5537107421484	0.0949449614042894	0.0508663213512697	0.116502131363288
23.5557111422284	0.0947892313805453	0.0504301369114029	0.11635375009695
23.5577115423085	0.0946341597727409	0.0499970801123412	0.116205904972659
23.5597119423885	0.0944797505766562	0.049567178696996	0.116058598122007
23.5617123424685	0.0943260077880721	0.0491404604082803	0.115911831676588
23.5637127425485	0.0941729354027693	0.048716952989107	0.115765607767993
23.5657131426285	0.0940205374165282	0.0482966841823877	0.115619928527816
23.5677135427085	0.0938688178251288	0.0478796817310338	0.115474796087647
23.5697139427886	0.0937177806243522	0.0474659733779583	0.115330212579082
23.5717143428686	0.0935674298099789	0.0470555868660741	0.115186180133711
23.5737147429486	0.0934177693777893	0.0466485499382928	0.115042700883127
23.5757151430286	0.0932688033235636	0.0462448903375257	0.114899776958923
23.5777155431086	0.0931205356430826	0.0458446358066859	0.114757410492692
23.5797159431886	0.0929729703321271	0.0454478140886864	0.114615603616025
23.5817163432687	0.0928261113864773	0.0450544529264384	0.114474358460516
23.5837167433487	0.0926799628019134	0.0446645800628538	0.114333677157757
23.5857171434287	0.0925345285742163	0.0442782232408453	0.11419356183934
23.5877175435087	0.0923898126991667	0.0438954102033258	0.114054014636858
23.5897179435887	0.0922458191725449	0.0435161686932068	0.113915037681904
23.5917183436687	0.0921025519901311	0.0431405264534001	0.113776633106069
23.5937187437488	0.0919600151477061	0.0427685112268183	0.113638803040948
23.5957191438288	0.0918182126410507	0.0424001507563745	0.113501549618131
23.5977195439088	0.0916771484659451	0.0420354727849801	0.113364874969212
23.5997199439888	0.0915368266181696	0.0416745050555467	0.113228781225784
23.6017203440688	0.0913972510935049	0.0413172753109873	0.113093270519438
23.6037207441488	0.0912584258877319	0.0409638112942146	0.112958344981767
23.6057211442288	0.0911203549966307	0.0406141407481402	0.112824006744364
23.6077215443089	0.0909830424159817	0.0402682914156758	0.112690257938821
23.6097219443889	0.0908464921415656	0.0399262910397341	0.112557100696732
23.6117223444689	0.0907107081691632	0.0395881673632281	0.112424537149687
23.6137227445489	0.0905756944945548	0.0392539481290693	0.112292569429281
23.6157231446289	0.0904414551135205	0.0389236610801693	0.112161199667105
23.6177235447089	0.0903079940218412	0.0385973339594411	0.112030429994751
23.619723944789	0.0901753152152977	0.0382749945097972	0.111900262543814
23.621724344869	0.0900434226896701	0.0379566704741495	0.111770699445885
23.623724744949	0.0899123204407388	0.0376423895954096	0.111641742832555
23.625725145029	0.0897820124642845	0.0373321796164901	0.111513394835419
23.627725545109	0.089652502756088	0.037026068280304	0.111385657586069
23.629725945189	0.0895237953119296	0.0367240833297629	0.111258533216097
23.6317263452691	0.0893958941275895	0.0364262525077785	0.111132023857096
23.6337267453491	0.0892688031988485	0.0361326035572634	0.111006131640657
23.6357271454291	0.0891425265214873	0.0358431642211306	0.110880858698375
23.6377275455091	0.0890170680912862	0.0355579622422916	0.110756207161841
23.6397279455891	0.0888924319040257	0.0352770253636586	0.110632179162648
23.6417283456691	0.0887686219554862	0.0350003813281435	0.110508776832388
23.6437287457492	0.0886456422414483	0.034728057878659	0.110386002302653
23.6457291458292	0.0885234967576928	0.0344600827581176	0.110263857705038
23.6477295459092	0.0884021894999999	0.0341964837094313	0.110142345171133
23.6497299459892	0.0882817244641501	0.0339372884755116	0.110021466832531
23.6517303460692	0.0881621056459239	0.0336825247992713	0.109901224820826
23.6537307461492	0.0880433370411022	0.0334322204236231	0.109781621267609
23.6557311462292	0.0879254226454653	0.0331864030914788	0.109662658304474
23.6577315463093	0.0878083664547933	0.0329451005457501	0.109544338063011
23.6597319463893	0.0876921724648672	0.0327083405293497	0.109426662674815
23.6617323464693	0.0875768446714675	0.0324761507851903	0.109309634271478
23.6637327465493	0.0874623870703746	0.0322485590561835	0.109193254984592
23.6657331466293	0.0873488036573688	0.0320255930852412	0.109077526945749
23.6677335467093	0.0872360984282308	0.0318072806152762	0.108962452286543
23.6697339467894	0.0871242753787414	0.031593649389201	0.108848033138566
23.6717343468694	0.0870133385046808	0.0313847271499273	0.10873427163341
23.6737347469494	0.0869032918018294	0.0311805416403671	0.108621169902667
23.6757351470294	0.0867941392659679	0.030981120603433	0.108508730077931
23.6777355471094	0.0866858848928769	0.0307864917820375	0.108396954290795
23.6797359471894	0.0865785326783369	0.0305966829190924	0.108285844672849
23.6817363472695	0.0864720866181281	0.0304117217575098	0.108175403355687
23.6837367473495	0.0863665507080312	0.030231636040202	0.108065632470902
23.6857371474295	0.0862619289438269	0.0300564535100818	0.107956534150086
23.6877375475095	0.0861582253212956	0.0298862019100609	0.107848110524832
23.6897379475895	0.0860554438362176	0.0297209089830513	0.107740363726732
23.6917383476695	0.0859535884843736	0.0295606024719655	0.107633295887378
23.6937387477495	0.0858526632615443	0.0294053101197161	0.107526909138363
23.6957391478296	0.08575267216351	0.0292550596692149	0.10742120561128
23.6977395479096	0.0856536191860511	0.0291098788633739	0.107316187437722
23.6997399479896	0.0855555083249482	0.0289697954451055	0.10721185674928
23.7017403480696	0.085458343575982	0.0288348371573224	0.107108215677547
23.7037407481496	0.0853621289349329	0.0287050317429363	0.107005266354116
23.7057411482296	0.0852668683975812	0.0285804069448594	0.10690301091058
23.7077415483097	0.0851725659597077	0.0284609905060041	0.10680145147853
23.7097419483897	0.0850792256170929	0.0283468101692828	0.10670059018956
23.7117423484697	0.0849868513655172	0.0282378936776075	0.106600429175262
23.7137427485497	0.084895447200761	0.0281342687738902	0.106500970567228
23.7157431486297	0.084805017118605	0.0280359632010434	0.106402216497051
23.7177435487097	0.0847155651148299	0.0279430047019794	0.106304169096324
23.7197439487898	0.0846270951852159	0.0278554210196103	0.106206830496639
23.7217443488698	0.0845396113255434	0.0277732398968482	0.106110202829588
23.7237447489498	0.0844531175315932	0.0276964890766055	0.106014288226765
23.7257451490298	0.0843676177991458	0.0276251963017944	0.105919088819761
23.7277455491098	0.0842831161239817	0.0275593893153271	0.105824606740169
23.7297459491898	0.0841996165018812	0.0274990958601156	0.105730844119582
23.7317463492699	0.084117122928625	0.0274443436790724	0.105637803089593
23.7337467493499	0.0840356393999937	0.0273951605151098	0.105545485781793
23.7357471494299	0.0839551699117677	0.0273515741111397	0.105453894327775
23.7377475495099	0.0838757184597274	0.0273136122100745	0.105363030859133
23.7397479495899	0.0837972890396534	0.0272813025548264	0.105272897507457
23.7417483496699	0.0837198856473264	0.0272546728883076	0.105183496404342
23.7437487497499	0.0836435122785267	0.0272337509534304	0.105094829681379
23.74574914983	0.0835681729290348	0.0272185644931069	0.105006899470161
23.74774954991	0.0834938715946312	0.0272091412502493	0.104919707902281
23.74974994999	0.0834206122710967	0.02720550896777	0.10483325710933
23.75175035007	0.083348091827859	0.0272062423377946	0.104747369004981
23.75375075015	0.0832758225979341	0.027209032903919	0.104661757070117
23.75575115023	0.0832037975978854	0.0272138392979627	0.10457641674003
23.7577515503101	0.0831320160998597	0.0272206497028222	0.104491347120048
23.7597519503901	0.0830604773760038	0.0272294523013937	0.104406547315501
23.7617523504701	0.0829891806984644	0.0272402352765736	0.104322016431716
23.7637527505501	0.0829181253393883	0.0272529868112582	0.104237753574022
23.7657531506301	0.0828473105709226	0.0272676950883439	0.104153757847747
23.7677535507101	0.0827767356652139	0.0272843482907269	0.104070028358219
23.7697539507902	0.0827063998944089	0.0273029346013038	0.103986564210767
23.7717543508702	0.0826363025306545	0.0273234422029707	0.103903364510718
23.7737547509502	0.0825664428460977	0.0273458592786239	0.103820428363403
23.7757551510302	0.0824968201128852	0.02737017401116	0.103737754874148
23.7777555511102	0.0824274336031636	0.0273963745834751	0.103655343148281
23.7797559511902	0.0823582825890799	0.0274244491784657	0.103573192291133
23.7817563512703	0.082289366342781	0.027454385979028	0.10349130140803
23.7837567513503	0.0822206841364137	0.0274861731680584	0.103409669604301
23.7857571514303	0.0821522352421245	0.0275197989284534	0.103328295985275
23.7877575515103	0.0820840189320605	0.0275552514431091	0.103247179656279
23.7897579515903	0.0820160344783685	0.0275925188949218	0.103166319722642
23.7917583516703	0.0819482811531953	0.027631589466788	0.103085715289693
23.7937587517503	0.0818807582286876	0.0276724513416041	0.10300536546276
23.7957591518304	0.0818134649769922	0.0277150927022663	0.102925269347171
23.7977595519104	0.0817464006702562	0.0277595017316709	0.102845426048254
23.7997599519904	0.0816795645806261	0.0278056666127144	0.102765834671338
23.8017603520704	0.0816129559802488	0.027853575528293	0.102686494321751
23.8037607521504	0.0815465741412711	0.0279032166613032	0.102607404104822
23.8057611522304	0.0814804183358399	0.027954578194641	0.102528563125878
23.8077615523105	0.081414487836102	0.0280076483112031	0.102449970490249
23.8097619523905	0.0813487819142041	0.0280624151938857	0.102371625303262
23.8117623524705	0.0812832998422931	0.0281188670255852	0.102293526670245
23.8137627525505	0.0812180408925158	0.0281769919891978	0.102215673696529
23.8157631526305	0.0811530043370191	0.0282367782676199	0.102138065487439
23.8177635527105	0.0810881894479496	0.0282982140437479	0.102060701148306
23.8197639527906	0.0810235954974542	0.0283612875004782	0.101983579784456
23.8217643528706	0.0809592217576798	0.0284259868207068	0.101906700501219
23.8237647529506	0.0808950675007732	0.0284923001873304	0.101830062403923
23.8257651530306	0.0808311319988811	0.0285602157832452	0.101753664597896
23.8277655531106	0.0807674145241503	0.0286297217913476	0.101677506188467
23.8297659531906	0.0807039143487279	0.0287008063945338	0.101601586280964
23.8317663532707	0.0806406307447604	0.0287734577757002	0.101525903980715
23.8337667533507	0.0805775629843947	0.0288476641177433	0.101450458393048
23.8357671534307	0.0805147103397776	0.0289234136035593	0.101375248623292
23.8377675535107	0.080452072083056	0.0290006944160444	0.101300273776776
23.8397679535907	0.0803896474863767	0.0290794947380951	0.101225532958827
23.8417683536707	0.0803274358218863	0.0291598027526078	0.101151025274774
23.8437687537508	0.0802654363617318	0.0292416066424788	0.101076749829946
23.8457691538308	0.0802036483780602	0.0293248945906042	0.10100270572967
23.8477695539108	0.080142071143018	0.0294096547798806	0.100928892079275
23.8497699539908	0.080080703928752	0.0294958753932044	0.100855307984089
23.8517703540708	0.0800195460074091	0.0295835446134718	0.10078195254944
23.8537707541508	0.0799585966511363	0.029672650623579	0.100708824880658
23.8557711542308	0.0798978551320803	0.0297631816064224	0.10063592408307
23.8577715543109	0.0798373207223877	0.0298551257448987	0.100563249262005
23.8597719543909	0.0797769926942054	0.0299484712219039	0.100490799522791
23.8617723544709	0.0797168703196805	0.0300432062203342	0.100418573970756
23.8637727545509	0.0796569528709595	0.0301393189230862	0.100346571711228
23.8657731546309	0.0795972396201893	0.0302367975130564	0.100274791849537
23.8677735547109	0.0795377298395167	0.0303356301731408	0.10020323349101
23.869773954791	0.0794784228010886	0.0304358050862357	0.100131895740976
23.871774354871	0.0794193177770518	0.0305373104352376	0.100060777704762
23.873774754951	0.0793604140395529	0.0306401344030431	0.0999898784876983
23.875775155031	0.0793017108607389	0.0307442651725482	0.099919197195112
23.877775555111	0.0792432075127567	0.0308496909266491	0.0998487329323318
23.879775955191	0.079184903267753	0.0309563998482423	0.099778484804686
23.8817763552711	0.0791267973978745	0.0310643801202245	0.0997084519175028
23.8837767553511	0.0790688891752681	0.0311736199254916	0.0996386333761107
23.8857771554311	0.0790111778720807	0.0312841074469399	0.0995690282858381
23.8877775555111	0.0789536627604591	0.0313958308674659	0.0994996357520132
23.8897779555911	0.0788963431125499	0.0315087783699662	0.0994304548799643
23.8917783556711	0.0788392182005001	0.0316229381373368	0.0993614847750198
23.8937787557511	0.0787822872964566	0.0317382983524739	0.0992927245425081
23.8957791558312	0.0787255496725661	0.0318548471982741	0.0992241732877576
23.8977795559112	0.0786690046009753	0.0319725728576339	0.0991558301160963
23.8997799559912	0.0786126513538311	0.0320914635134494	0.0990876941328529
23.9017803560712	0.0785564892032804	0.0322115073486168	0.0990197644433557
23.9037807561512	0.07850051742147	0.0323326925460325	0.0989520401529329
23.9057811562312	0.0784447352805465	0.0324550072885932	0.0988845203669128
23.9077815563113	0.0783891420526569	0.032578439759195	0.0988172041906238
23.9097819563913	0.0783337370099481	0.0327029781407341	0.0987500907293944
23.9117823564713	0.0782785194245667	0.0328286106161068	0.0986831790885528
23.9137827565513	0.0782234885686596	0.0329553253682099	0.0986164683734273
23.9157831566313	0.0781686437143736	0.0330831105799394	0.0985499576893462
23.9177835567113	0.0781139841338556	0.0332119544341915	0.0984836461416381
23.9197839567914	0.0780595090992523	0.0333418451138626	0.0984175328356312
23.9217843568714	0.0780052178827105	0.0334727708018495	0.0983516168766536
23.9237847569514	0.0779511097563771	0.0336047196810481	0.0982858973700339
23.9257851570314	0.0778971839923989	0.0337376799343546	0.0982203734211005
23.9277855571114	0.0778434398629227	0.0338716397446656	0.0981550441351817
23.9297859571914	0.0777898766400953	0.0340065872948776	0.0980899086176056
23.9317863572715	0.0777364935960634	0.0341425107678868	0.0980249659737006
23.9337867573515	0.0776832900029741	0.0342793983465892	0.0979602153087954
23.9357871574315	0.0776302651329739	0.0344172382138814	0.097895655728218
23.9377875575115	0.0775774182582098	0.0345560185526601	0.0978312863372968
23.9397879575915	0.0775247486508285	0.0346957275458212	0.0977671062413601
23.9417883576715	0.077472255582977	0.0348363533762609	0.0977031145457364
23.9437887577515	0.0774199383268019	0.0349778842268758	0.097639310355754
23.9457891578316	0.0773677961544501	0.0351203082805624	0.097575692776741
23.9477895579116	0.0773158283380684	0.0352636137202169	0.097512260914026
23.9497899579916	0.0772640341498037	0.0354077887287353	0.0974490138729373
23.9517903580716	0.0772124128618027	0.0355528214890142	0.0973859507588033
23.9537907581516	0.0771609637462121	0.0356987001839503	0.097323070676952
23.9557911582316	0.077109686075179	0.0358454129964395	0.0972603727327121
23.9577915583117	0.0770585791208501	0.035992948109378	0.0971978560314119
23.9597919583917	0.0770076421553721	0.0361412937056625	0.0971355196783796
23.9617923584717	0.0769568744508919	0.0362904379681893	0.0970733627789436
23.9637927585517	0.0769062752795563	0.0364403690798548	0.0970113844384322
23.9657931586317	0.0768558439135122	0.0365910752235548	0.0969495837621738
23.9677935587117	0.0768055796249063	0.0367425445821861	0.0968879598554968
23.9697939587918	0.0767554816858854	0.0368947653386453	0.0968265118237294
23.9717943588718	0.0767055493685963	0.0370477256758283	0.0967652387721999
23.9737947589518	0.076655781945186	0.0372014137766313	0.0967041398062369
23.9757951590318	0.0766061786878012	0.0373558178239509	0.0966432140311685
23.9777955591118	0.0765567388685886	0.0375109260006837	0.0965824605523231
23.9797959591918	0.0765074617596951	0.0376667264897258	0.096521878475029
23.9817963592719	0.0764583466332675	0.0378232074739731	0.0964614669046148
23.9837967593519	0.0764093927614528	0.0379803571363224	0.0964012249464085
23.9857971594319	0.0763605994163974	0.0381381636596703	0.0963411517057386
23.9877975595119	0.0763119658702485	0.0382966152269128	0.0962812462879333
23.9897979595919	0.0762634913951527	0.0384557000209459	0.0962215077983212
23.9917983596719	0.076215175263257	0.0386154062246663	0.0961619353422305
23.993798759752	0.0761670167467079	0.0387757220209707	0.0961025280249895
23.995799159832	0.0761190151176525	0.038936635592755	0.0960432849519265
23.997799559912	0.0760711696482375	0.0390981351229153	0.09598420522837
23.999799959992	0.0760234796106098	0.0392602087943483	0.0959252879596483
24.001800360072	0.075975944276916	0.0394228447899506	0.0958665322510896
24.003800760152	0.0759285629193031	0.0395860312926181	0.0958079372080222
24.005801160232	0.0758813348099179	0.0397497564852471	0.0957495019357748
24.0078015603121	0.0758342592209073	0.039914008550734	0.0956912255396755
24.0098019603921	0.0757873354244177	0.0400787756719755	0.0956331071250526
24.0118023604721	0.0757405626925964	0.0402440460318678	0.0955751457972344
24.0138027605521	0.07569394029759	0.0404098078133067	0.0955173406615494
24.0158031606321	0.0756474675115453	0.040576049199189	0.095459690823326
24.0178035607121	0.0756011436066091	0.0407427583724113	0.0954021953878922
24.0198039607922	0.0755549678549282	0.0409099235158696	0.0953448534605766
24.0218043608722	0.0755089395286495	0.04107753281246	0.0952876641467076
24.0238047609522	0.0754630578999199	0.041245574445079	0.0952306265516134
24.0258051610322	0.0754173222408859	0.0414140365966234	0.0951737397806223
24.0278055611122	0.0753717318236946	0.0415829074499892	0.0951170029390627
24.0298059611922	0.0753262859204927	0.0417521751880724	0.095060415132263
24.0318063612723	0.075280983803427	0.0419218279937697	0.0950039754655515
24.0338067613523	0.0752358247446443	0.0420918540499777	0.0949476830442564
24.0358071614323	0.0751908080162915	0.0422622415395924	0.0948915369737063
24.0378075615123	0.0751459328905153	0.0424329786455098	0.0948355363592294
24.0398079615923	0.0751011986394627	0.0426040535506267	0.094779680306154
24.0418083616723	0.0750566045352802	0.0427754544378396	0.0947239679198085
24.0438087617524	0.0750121498501149	0.0429471694900446	0.0946683983055211
24.0458091618324	0.0749678338561135	0.0431191868901378	0.0946129705686205
24.0478095619124	0.0749236558254229	0.0432914948210157	0.0945576838144347
24.0498099619924	0.0748796150301897	0.043464081465575	0.0945025371482921
24.0518103620724	0.0748357107425608	0.0436369350067117	0.0944475296755211
24.0538107621524	0.0747919422346832	0.0438100436273219	0.0943926605014501
24.0558111622324	0.0747483087787035	0.0439833955103022	0.0943379287314073
24.0578115623125	0.0747048096467686	0.0441569788385493	0.094283333470721
24.0598119623925	0.0746614441110252	0.0443307817949592	0.0942288738247197
24.0618123624725	0.0746182114436203	0.0445047925624279	0.0941745488987318
24.0638127625525	0.0745751109167006	0.0446789993238521	0.0941203577980855
24.0658131626325	0.0745321418024129	0.0448533902621283	0.0940662996281091
24.0678135627125	0.074489303372904	0.0450279535601528	0.0940123734941309
24.0698139627926	0.0744465949003209	0.0452026774008214	0.0939585785014795
24.0718143628726	0.0744040156568102	0.0453775499670308	0.0939049137554831
24.0738147629526	0.0743615649145187	0.0455525594416777	0.0938513783614699
24.0758151630326	0.0743192419455933	0.0457276940076581	0.0937979714247683
24.0778155631126	0.0742770460221809	0.045902941847868	0.0937446920507069
24.0798159631926	0.0742349764164282	0.0460782911452041	0.0936915393446138
24.0818163632727	0.0741930324004819	0.046253730082563	0.0936385124118172
24.0838167633527	0.074151213246489	0.0464292468428408	0.0935856103576457
24.0858171634327	0.0741095182265963	0.0466048296089335	0.0935328322874277
24.0878175635127	0.0740679466129506	0.0467804665637376	0.0934801773064913
24.0898179635927	0.0740264976776985	0.04695614589015	0.0934276445201649
24.0918183636727	0.0739851706929871	0.0471318557710666	0.0933752330337768
24.0938187637528	0.0739439649309631	0.0473075843893834	0.0933229419526556
24.0958191638328	0.0739028796637733	0.0474833199279971	0.0932707703821294
24.0978195639128	0.0738619141635645	0.0476590505698043	0.0932187174275265
24.0998199639928	0.0738210677024835	0.047834764497701	0.0931667821941753
24.1018203640728	0.0737803395526773	0.0480104498945834	0.0931149637874043
24.1038207641528	0.0737397289862924	0.048186094943348	0.0930632613125418
24.1058211642328	0.0736992352754758	0.0483616878268915	0.0930116738749159
24.1078215643129	0.0736588576923743	0.0485372167281099	0.092960200579855
24.1098219643929	0.0736185955091348	0.0487126698298992	0.0929088405326877
24.1118223644729	0.0735784479979039	0.0488880353151561	0.0928575928387422
24.1138227645529	0.0735384144308285	0.0490633013667773	0.0928064566033467
24.1158231646329	0.0734984940800554	0.0492384561676587	0.0927554309318296
24.1178235647129	0.0734586862177316	0.0494134879006964	0.0927045149295195
24.119823964793	0.0734189901160037	0.049588384748787	0.0926537077017444
24.121824364873	0.0733794050470185	0.0497631348948273	0.0926030083538328
24.123824764953	0.0733399302829228	0.0499377265217131	0.0925524159911129
24.125825165033	0.0733005650958637	0.0501121478123406	0.0925019297189133
24.127825565113	0.0732613087579877	0.0502863869496065	0.0924515486425622
24.129825965193	0.0732221605414417	0.0504604321164072	0.0924012718673878
24.1318263652731	0.0731831197183726	0.0506342714956389	0.0923510984987185
24.1338267653531	0.0731441855609271	0.0508078932701976	0.0923010276418829
24.1358271654331	0.0731053573412521	0.05098128562298	0.0922510584022091
24.1378275655131	0.0730666343314943	0.0511544367368827	0.0922011898850254
24.1398279655931	0.0730280158038005	0.0513273347948017	0.0921514211956603
24.1418283656731	0.0729895010303177	0.051499967979633	0.0921017514394421
24.1438287657531	0.0729510892831927	0.0516723244742733	0.0920521797216991
24.1458291658332	0.072912779834572	0.0518443924616193	0.0920027051477595
24.1478295659132	0.0728745719566027	0.052016160124567	0.0919533268229519
24.1498299659932	0.0728364649214316	0.0521876156460124	0.0919040438526045
24.1518303660732	0.0727984580012055	0.0523587472088521	0.0918548553420458
24.1538307661532	0.072760550468071	0.0525295429959829	0.0918057603966038
24.1558311662332	0.0727227415941752	0.0526999911903006	0.0917567581216071
24.1578315663133	0.0726850306516648	0.0528700799747014	0.091707847622384
24.1598319663933	0.0726474169126865	0.053039797532082	0.0916590280042629
24.1618323664733	0.0726098996493873	0.0532091320453389	0.0916102983725719
24.1638327665533	0.0725724781339138	0.0533780716973681	0.0915616578326396
24.1658331666333	0.0725351516384131	0.0535466046710658	0.0915131054897943
24.1678335667133	0.0724979194350318	0.0537147191493286	0.0914646404493642
24.1698339667934	0.0724607807959167	0.053882403315053	0.0914162618166777
24.1718343668734	0.0724237349932146	0.0540496453511352	0.0913679686970632
24.1738347669534	0.0723867812990725	0.0542164334404712	0.091319760195849
24.1758351670334	0.0723499189856372	0.0543827557659576	0.0912716354183634
24.1778355671134	0.0723131473250552	0.054548600510491	0.0912235934699348
24.1798359671934	0.0722764655894736	0.0547139558569675	0.0911756334558915
24.1818363672735	0.0722398730510392	0.0548788099882832	0.0911277544815619
24.1838367673535	0.0722033689818987	0.0550431510873346	0.0910799556522743
24.1858371674335	0.0721669526541989	0.0552069673370184	0.091032236073357
24.1878375675135	0.0721306233400867	0.0553702469202307	0.0909845948501384
24.1898379675935	0.0720943803117089	0.0555329780198675	0.0909370310879468
24.1918383676735	0.0720582228412124	0.0556951488188253	0.0908895438921107
24.1938387677536	0.0720221502007437	0.055856747500001	0.0908421323679581
24.1958391678336	0.0719861616624499	0.0560177622462904	0.0907947956208175
24.1978395679136	0.0719502564984778	0.0561781812405897	0.0907475327560174
24.1998399679936	0.0719144339809742	0.0563379926657954	0.0907003428788861
24.2018403680736	0.0718786933820857	0.0564971847048043	0.0906532250947517
24.2038407681536	0.0718430339739593	0.0566557455405123	0.0906061785089427
24.2058411682336	0.0718074550287418	0.0568136633558155	0.0905592022267875
24.2078415683137	0.07177195581858	0.0569709263336105	0.0905122953536144
24.2098419683937	0.0717365356156207	0.057127522656794	0.0904654569947516
24.2118423684737	0.0717011936920107	0.057283440508262	0.0904186862555275
24.2138427685537	0.0716659293198968	0.0574386680709105	0.0903719822412707
24.2158431686337	0.0716307417714259	0.0575931935276362	0.0903253440573093
24.2178435687137	0.0715956303187447	0.0577470050613358	0.0902787708089715
24.2198439687938	0.0715605942340001	0.0579000908549051	0.0902322616015859
24.2218443688738	0.0715256327893389	0.0580524390912405	0.0901858155404808
24.2238447689538	0.0714907452569079	0.0582040379532383	0.0901394317309845
24.2258451690338	0.0714559309088539	0.0583548756237953	0.0900931092784252
24.2278455691138	0.0714211890173236	0.0585049402858075	0.0900468472881314
24.2298459691938	0.071386518854464	0.0586542201221709	0.0900006448654315
24.2318463692739	0.0713519196924219	0.0588027033157823	0.0899545011156538
24.2338467693539	0.071317390803344	0.0589503780495381	0.0899084151441264
24.2358471694339	0.0712829314593771	0.0590972325063345	0.0898623860561779
24.2378475695139	0.0712485409326682	0.0592432548690676	0.0898164129571366
24.2398479695939	0.0712142184953639	0.0593884333206339	0.0897704949523309
24.2418483696739	0.0711799634196111	0.05953275604393	0.0897246311470889
24.243848769754	0.0711457749775566	0.0596762112218521	0.0896788206467391
24.245849169834	0.0711116524413473	0.0598187870372961	0.0896330625566099
24.247849569914	0.0710775950831299	0.0599604716731588	0.0895873559820295
24.249849969994	0.0710436021750512	0.0601012533123366	0.0895417000283263
24.251850370074	0.0710096729892581	0.0602411201377257	0.0894960938008286
24.253850770154	0.0709758067978974	0.0603800603322221	0.0894505364048649
24.255851170234	0.0709420028731158	0.0605180620787225	0.0894050269457634
24.2578515703141	0.0709082604870603	0.0606551135601235	0.0893595645288524
24.2598519703941	0.0708745789118775	0.060791202959321	0.0893141482594603
24.2618523704741	0.0708409574197144	0.0609263184592113	0.0892687772429156
24.2638527705541	0.0708073952827177	0.0610604482426909	0.0892234505845464
24.2658531706341	0.0707738917730342	0.0611935804926563	0.089178167389681
24.2678535707141	0.0707404461628108	0.0613257033920037	0.0891329267636479
24.2698539707942	0.0707070577241943	0.0614568051236293	0.0890877278117755
24.2718543708742	0.0706737257293315	0.0615868738704294	0.089042569639392
24.2738547709542	0.0706404494503691	0.0617158978153008	0.0889974513518258
24.2758551710342	0.0706072281594541	0.0618438651411395	0.0889523720544051
24.2778555711142	0.0705740611287332	0.0619707640308417	0.0889073308524585
24.2798559711942	0.0705409476303532	0.0620965826673038	0.0888623268513142
24.2818563712743	0.0705078869364609	0.0622213092334226	0.0888173591563005
24.2838567713543	0.0704748783192032	0.062344931912094	0.0887724268727457
24.2858571714343	0.0704419210507269	0.0624674388862142	0.0887275291059783
24.2878575715143	0.0704090144031788	0.0625888183386798	0.0886826649613266
24.2898579715943	0.0703761576487056	0.0627090584523873	0.0886378335441188
24.2918583716743	0.0703433500594542	0.0628281474102328	0.0885930339596833
24.2938587717544	0.0703105909075715	0.0629460733951125	0.0885482653133486
24.2958591718344	0.0702778794652042	0.0630628245899229	0.0885035267104429
24.2978595719144	0.0702452150044991	0.0631783891775606	0.0884588172562945
24.2998599719944	0.070212596797603	0.0632927553409216	0.0884141360562318
24.3018603720744	0.0701800241166629	0.0634059112629022	0.0883694822155832
24.3038607721544	0.0701474962338254	0.0635178451263988	0.0883248548396769
24.3058611722344	0.0701150124212374	0.0636285451143081	0.0882802530338413
24.3078615723145	0.0700825719510457	0.0637379994095261	0.0882356759034048
24.3098619723945	0.0700501740953972	0.0638461961949489	0.0881911225536957
24.3118623724745	0.0700178181264385	0.0639531236534732	0.0881465920900424
24.3138627725545	0.0699855033163166	0.0640587699679955	0.088102083617773
24.3158631726345	0.0699532289371782	0.0641631233214118	0.0880575962422161
24.3178635727145	0.0699209942611702	0.0642661718966184	0.0880131290687
24.3198639727946	0.0698887985604394	0.0643679038765118	0.087968681202553
24.3218643728746	0.0698566411071325	0.0644683074439885	0.0879242517491033
24.3238647729546	0.0698245211733964	0.0645673707819445	0.0878798398136794
24.3258651730346	0.069792438031378	0.0646650820732763	0.0878354445016097
24.3278655731146	0.069760390953224	0.0647614295008801	0.0877910649182224
24.3298659731946	0.0697283792110812	0.0648564012476526	0.0877467001688459
24.3318663732747	0.0696964020770964	0.0649499854964899	0.0877023493588085
24.3338667733547	0.0696644588234166	0.0650421704302881	0.0876580115934386
24.3358671734347	0.0696325487221884	0.0651329442319439	0.0876136859780646
24.3378675735147	0.0696006710455587	0.0652222950843536	0.0875693716180146
24.3398679735947	0.0695688250656742	0.0653102111704135	0.0875250676186171
24.3418683736747	0.0695370100546819	0.0653966806730197	0.0874807730852005
24.3438687737547	0.0695052252847285	0.0654816917750687	0.087436487123093
24.3458691738348	0.0694734700279608	0.0655652326594571	0.0873922088376231
24.3478695739148	0.0694417435565257	0.0656472915090809	0.0873479373341189
24.3498699739948	0.0694100451425699	0.0657278565068365	0.087303671717909
24.3518703740748	0.0693783740582403	0.0658069158356203	0.0872594110943216
24.3538707741548	0.0693467295756837	0.0658844576783287	0.087215154568685
24.3558711742348	0.0693151109670468	0.065960470217858	0.0871709012463277
24.3578715743149	0.0692835175044766	0.0660349416371044	0.0871266502325779
24.3598719743949	0.0692519484601199	0.0661078601189642	0.087082400632764
24.3618723744749	0.0692204031061232	0.0661792138463341	0.0870381515522143
24.3638727745549	0.0691888807146337	0.0662489910021103	0.0869939020962572
24.3658731746349	0.069157380557798	0.0663171797691888	0.086949651370221
24.3678735747149	0.069125901907763	0.0663837683304662	0.086905398479434
24.369873974795	0.0690944440366755	0.066448744868839	0.0868611425292246
24.371874374875	0.0690630062166822	0.0665120975672034	0.0868168826249211
24.373874774955	0.0690315877199301	0.0665738146084555	0.0867726178718519
24.375875175035	0.0690002011003761	0.0666340414482059	0.0867283623964065
24.377875575115	0.0689689490661263	0.0666939960284788	0.0866842323947758
24.379875975195	0.0689378525480631	0.0667539366185241	0.0866402517697289
24.3818763752751	0.0689069105048941	0.066813862068709	0.0865964195914476
24.3838767753551	0.0688761218953271	0.0668737712294006	0.0865527349301137
24.3858771754351	0.0688454856780697	0.0669336629509664	0.0865091968559089
24.3878775755151	0.0688150008118296	0.0669935360837735	0.0864658044390151
24.3898779755951	0.0687846662553148	0.067053389478189	0.0864225567496141
24.3918783756751	0.0687544809672328	0.0671132219845803	0.0863794528578876
24.3938787757552	0.0687244439062914	0.0671730324533145	0.0863364918340174
24.3958791758352	0.0686945540311982	0.067232819734759	0.0862936727481854
24.3978795759152	0.0686648103006612	0.0672925826792807	0.0862509946705733
24.3998799759952	0.0686352116733878	0.067352320137247	0.086208456671363
24.4018803760752	0.068605757108086	0.0674120309590253	0.0861660578207361
24.4038807761552	0.0685764455634633	0.0674717139949826	0.0861237971888746
24.4058811762352	0.0685472759982276	0.0675313680954861	0.0860816738459602
24.4078815763153	0.0685182473710866	0.0675909921109031	0.0860396868621747
24.4098819763953	0.0684893586407479	0.0676505848916009	0.0859978353076998
24.4118823764753	0.0684606087659193	0.0677101452879467	0.0859561182527174
24.4138827765553	0.0684319967053086	0.0677696721503075	0.0859145347674093
24.4158831766353	0.0684035214176235	0.0678291643290507	0.0858730839219573
24.4178835767153	0.0683751818615717	0.0678886206745437	0.0858317647865431
24.4198839767954	0.0683469769958608	0.0679480400371534	0.0857905764313485
24.4218843768754	0.0683189057791987	0.0680074212672471	0.0857495179265555
24.4238847769554	0.0682909671702931	0.068066763215192	0.0857085883423457
24.4258851770354	0.0682631601278517	0.0681260647313556	0.0856677867489009
24.4278855771154	0.0682354836105822	0.0681853246661049	0.0856271122164029
24.4298859771954	0.0682079365771924	0.068244541869807	0.0855865638150336
24.4318863772755	0.0681805179863899	0.0683037151928292	0.0855461406149747
24.4338867773555	0.0681532267968826	0.068362843485539	0.0855058416864079
24.4358871774355	0.068126061967378	0.0684219255983033	0.0854656660995151
24.4378875775155	0.068099022456584	0.0684809603814894	0.0854256129244782
24.4398879775955	0.0680721072232084	0.0685399466854645	0.0853856812314789
24.4418883776755	0.0680453152259587	0.0685988833605959	0.0853458700906989
24.4438887777556	0.0680186454235427	0.0686577692572509	0.0853061785723201
24.4458891778356	0.0679920967746682	0.0687166032257965	0.0852666057465243
24.4478895779156	0.0679656682380429	0.0687753841165999	0.0852271506834932
24.4498899779956	0.0679393587723745	0.0688341107800287	0.0851878124534087
24.4518903780756	0.0679131673363707	0.0688927820664498	0.0851485901264525
24.4538907781556	0.0678870928887394	0.0689513968262304	0.0851094827728065
24.4558911782356	0.0678611343881881	0.0690099539097379	0.0850704894626524
24.4578915783157	0.0678352907934246	0.0690684521673394	0.085031609266172
24.4598919783957	0.0678095610631566	0.0691268904494022	0.084992841253547
24.4618923784757	0.067783944156092	0.0691852676062935	0.0849541844949595
24.4638927785557	0.0677584390309383	0.0692435824883804	0.0849156380605911
24.4658931786357	0.0677330446464034	0.0693018339460303	0.0848772010206235
24.4678935787157	0.0677077599611948	0.0693600208296104	0.0848388724452386
24.4698939787958	0.0676825839340205	0.0694181419894877	0.0848006514046182
24.4718943788758	0.0676575155235881	0.0694761962760297	0.0847625369689442
24.4738947789558	0.0676325536886053	0.0695341825396035	0.0847245282083981
24.4758951790358	0.0676076973877799	0.0695920996305764	0.0846866241931619
24.4778955791158	0.0675829455798195	0.0696499463993154	0.0846488239934174
24.4798959791958	0.067558297223432	0.0697077216961879	0.0846111266793463
24.4818963792759	0.0675337512773249	0.0697654243715613	0.0845735313211305
24.4838967793559	0.0675093067002061	0.0698230532758025	0.0845360369889516
24.4858971794359	0.0674849624507834	0.0698806072592787	0.0844986427529917
24.4878975795159	0.0674607174877643	0.0699380851723574	0.0844613476834324
24.4898979795959	0.0674365707698567	0.0699954858654057	0.0844241508504554
24.4918983796759	0.0674125212557682	0.0700528081887908	0.0843870513242427
24.493898779756	0.0673885679042067	0.0701100509928799	0.084350048174976
24.495899179836	0.0673647096738797	0.0701672131280402	0.0843131404728371
24.497899579916	0.0673409455234951	0.070224293444639	0.0842763272880077
24.499899979996	0.0673172744117605	0.0702812907930436	0.0842396076906697
24.501900380076	0.0672936952973838	0.0703382040236209	0.0842029807510049
24.503900780156	0.0672702071390726	0.0703950319867384	0.0841664455391952
24.505901180236	0.0672468088955346	0.0704517735327634	0.0841300011254221
24.5079015803161	0.0672234995254775	0.0705084275120629	0.0840936465798675
24.5099019803961	0.0672002779876093	0.0705649927750042	0.0840573809727134
24.5119023804761	0.0671771432406374	0.0706214681719544	0.0840212033741414
24.5139027805561	0.0671540942432696	0.070677852553281	0.0839851128543333
24.5159031806361	0.0671311299542138	0.0707341447693511	0.0839491084834709
24.5179035807161	0.0671082493321775	0.0707903436705318	0.0839131893317361
24.5199039807962	0.0670854513358686	0.0708464481071903	0.0838773544693106
24.5219043808762	0.0670627349239948	0.0709024569296941	0.0838416029663761
24.5239047809562	0.0670400990552637	0.0709583689884103	0.0838059338931146
24.5259051810362	0.0670175426883831	0.0710141831337059	0.0837703463197078
24.5279055811162	0.0669950647820608	0.0710698982159483	0.0837348393163374
24.5299059811962	0.0669726642950044	0.0711255130855048	0.0836994119531853
24.5319063812763	0.0669503401859217	0.0711810265927426	0.0836640633004333
24.5339067813563	0.0669280914135205	0.0712364375880287	0.0836287924282632
24.5359071814363	0.0669059169365084	0.0712917449217305	0.0835935984068567
24.5379075815163	0.0668838157135931	0.0713469474442153	0.0835584803063957
24.5399079815963	0.0668617867034825	0.0714020440058502	0.0835234371970618
24.5419083816763	0.0668398288648841	0.0714570334570024	0.0834884681490371
24.5439087817564	0.0668179411565059	0.0715119146480391	0.0834535722325032
24.5459091818364	0.0667961225370554	0.0715666864293277	0.083418748517642
24.5479095819164	0.0667743719652403	0.0716213476512353	0.0833839960746351
24.5499099819964	0.0667526883997685	0.0716758971641292	0.0833493139736644
24.5519103820764	0.0667310707993477	0.0717303338183764	0.0833147012849117
24.5539107821564	0.0667095181226855	0.0717846564643443	0.0832801570785589
24.5559111822364	0.0666880293284898	0.0718388639524002	0.0832456804247876
24.5579115823165	0.0666666033754681	0.0718929551329112	0.0832112703937796
24.5599119823965	0.0666452392223283	0.0719469288562445	0.0831769260557169
24.5619123824765	0.0666239358277782	0.0720007839727673	0.0831426464807812
24.5639127825565	0.0666026921505253	0.072054519332847	0.0831084307391542
24.5659131826365	0.0665815071492774	0.0721081337868507	0.0830742779010177
24.5679135827165	0.0665603797827423	0.0721616261851455	0.0830401870365537
24.5699139827966	0.0665393090096277	0.0722149953780988	0.0830061572159437
24.5719143828766	0.0665182937886413	0.0722682402160778	0.0829721875093697
24.5739147829566	0.0664973330784909	0.0723213595494498	0.0829382769870134
24.5759151830366	0.0664764258378841	0.0723743522285817	0.0829044247190567
24.5779155831166	0.0664555710255287	0.072427217103841	0.0828706297756812
24.5799159831966	0.0664347676001324	0.072479953025595	0.0828368912270688
24.5819163832767	0.066414014520403	0.0725325588442107	0.0828032081434014
24.5839167833567	0.0663933107450482	0.0725850334100553	0.0827695795948607
24.5859171834367	0.0663726552327756	0.0726373755734961	0.0827360046516284
24.5879175835167	0.0663520469422931	0.0726895841849005	0.0827024823838864
24.5899179835967	0.0663314848323083	0.0727416580946356	0.0826690118618165
24.5919183836767	0.066310967861529	0.0727935961530684	0.0826355921556004
24.5939187837567	0.0662904949886629	0.0728453972105663	0.0826022223354201
24.5959191838368	0.0662700651724177	0.0728970601174967	0.0825689014714571
24.5979195839168	0.0662496773715012	0.0729485837242266	0.0825356286338934
24.5999199839968	0.0662293305446211	0.0729999668811232	0.0825024028929108
24.6019203840768	0.066209023650485	0.0730512084385538	0.082469223318691
24.6039207841568	0.0661887556478008	0.0731023072468857	0.0824360889814158
24.6059211842368	0.0661685254952762	0.073153262156486	0.082402998951267
24.6079215843169	0.0661483321516188	0.0732040720177219	0.0823699522984264
24.6099219843969	0.0661281745755365	0.0732547356809607	0.0823369480930759
24.6119223844769	0.0661080517257369	0.0733052519965697	0.0823039854053971
24.6139227845569	0.0660879625609277	0.073355619814916	0.0822710633055719
24.6159231846369	0.0660679060398168	0.0734058379863668	0.0822381808637822
24.6179235847169	0.0660478811211118	0.0734559053612893	0.0822053371502096
24.619923984797	0.0660278867635204	0.0735058207900509	0.0821725312350359
24.621924384877	0.0660079219257504	0.0735555831230187	0.082139762188443
24.623924784957	0.0659879855665095	0.0736051912105598	0.0821070290806127
24.625925185037	0.0659680766445054	0.0736546439030416	0.0820743309817268
24.627925585117	0.0659481941184458	0.0737039400508314	0.0820416669619669
24.629925985197	0.0659283369470385	0.0737530785042962	0.082009036091515
24.6319263852771	0.0659085040889913	0.0738020581138033	0.0819764374405529
24.6339267853571	0.0658886945030118	0.07385087772972	0.0819438700792623
24.6359271854371	0.0658689071478077	0.0738995362024134	0.0819113330778249
24.6379275855171	0.0658491409820867	0.0739480323822509	0.0818788255064227
24.6399279855971	0.0658293949645567	0.0739963651195995	0.0818463464352374
24.6419283856771	0.0658096680539254	0.0740445332648265	0.0818138949344508
24.6439287857572	0.0657899592089004	0.0740925356682992	0.0817814700742446
24.6459291858372	0.0657702673881894	0.0741403711803848	0.0817490709248008
24.6479295859172	0.0657505915505003	0.0741880386514504	0.081716696556301
24.6499299859972	0.0657309306545407	0.0742355369318634	0.0816843460389271
24.6519303860772	0.0657112836590184	0.0742828648719909	0.0816520184428609
24.6539307861572	0.0656916495226411	0.0743300213222002	0.0816197128382841
24.6559311862372	0.0656720272041165	0.0743770051328584	0.0815874282953785
24.6579315863173	0.0656524156621523	0.0744238151543328	0.0815551638843261
24.6599319863973	0.0656328138554563	0.0744704502369907	0.0815229186753084
24.6619323864773	0.0656132207427362	0.0745169092311992	0.0814906917385073
24.6639327865573	0.0655936352826997	0.0745631909873255	0.0814584821441047
24.6659331866373	0.0655740564340546	0.0746092943557369	0.0814262889622823
24.6679335867173	0.0655544831555085	0.0746552181868007	0.0813941112632219
24.6699339867974	0.0655349144057693	0.074700961330884	0.0813619481171053
24.6719343868774	0.0655153491435445	0.074746522638354	0.0813297985941143
24.6739347869574	0.0654957863275421	0.074791900959578	0.0812976617644307
24.6759351870374	0.0654762249164696	0.0748370951449232	0.0812655366982362
24.6779355871174	0.0654566638690347	0.0748821040447569	0.0812334224657127
24.6799359871974	0.0654371021439454	0.0749269265094461	0.0812013181370421
24.6819363872775	0.0654175386999092	0.0749715613893581	0.0811692227824059
24.6839367873575	0.0653979724956338	0.0750160075348604	0.0811371354719861
24.6859371874375	0.0653784024898271	0.0750602637963199	0.0811050552759644
24.6879375875175	0.0653588276411967	0.0751043290241039	0.0810729812645228
24.6899379875975	0.0653392469084504	0.0751482020685796	0.0810409125078428
24.6919383876775	0.0653196592502959	0.0751918817801143	0.0810088480761063
24.6939387877576	0.0653000636254409	0.0752353670090753	0.0809767870394952
24.6959391878376	0.0652804589925931	0.0752786566058295	0.0809447284681912
24.6979395879176	0.0652608443104603	0.0753217494207444	0.0809126714323761
24.6999399879976	0.0652412185377502	0.0753646443041873	0.0808806150022316
24.7019403880776	0.0652215806331705	0.0754073401065252	0.0808485582479396
24.7039407881576	0.0652019295554289	0.0754498356781253	0.080816500239682
24.7059411882376	0.0651822642632333	0.075492129869355	0.0807844400476405
24.7079415883177	0.0651625837152912	0.0755342215305814	0.0807523767419967
24.7099419883977	0.0651428868703104	0.0755761095121718	0.0807203093929326
24.7119423884777	0.0651231726869987	0.0756177926644934	0.0806882370706301
24.7139427885577	0.0651034401240638	0.0756592698379133	0.0806561588452708
24.7159431886377	0.0650836881402134	0.0757005398827989	0.0806240737870365
24.7179435887177	0.0650639156941552	0.0757416016495174	0.080591980966109
24.7199439887978	0.0650441217445969	0.0757824539884359	0.0805598794526702
24.7219443888778	0.0650243052502464	0.0758230957499216	0.0805277683169018
24.7239447889578	0.0650044651698112	0.075863525784342	0.0804956466289855
24.7259451890378	0.0649846004619992	0.0759037429420641	0.0804635134591033
24.7279455891178	0.0649647100855181	0.075943746073455	0.080431367877437
24.7299459891978	0.0649447929990755	0.0759835340288822	0.0803992089541682
24.7319463892779	0.0649248481613793	0.0760231056587128	0.0803670357594788
24.7339467893579	0.0649048745311371	0.076062459813314	0.0803348473635505
24.7359471894379	0.0648848710670566	0.076101595343053	0.0803026428365653
24.7379475895179	0.0648648367278457	0.0761405110982971	0.0802704212487048
24.7399479895979	0.0648447704722119	0.0761792059294135	0.0802381816701509
24.7419483896779	0.0648246712588631	0.0762176786867694	0.0802059231710853
24.743948789758	0.064804538046507	0.076255928220732	0.0801736448216899
24.745949189838	0.0647843697938513	0.0762939533816686	0.0801413456921464
24.747949589918	0.0647641654596037	0.0763317530199463	0.0801090248526367
24.749949989998	0.064743924002472	0.0763693259859325	0.0800766813733424
24.751950390078	0.0647236443811638	0.0764066711299942	0.0800443143244455
24.753950790158	0.064703325554387	0.0764437873024987	0.0800119227761278
24.755951190238	0.0646829664808491	0.0764806733538134	0.0799795057985709
24.7579515903181	0.064662566119258	0.0765173281343054	0.0799470624619566
24.7599519903981	0.0646421234283214	0.0765537504943418	0.079914591836467
24.7619523904781	0.064621637366747	0.0765899392842899	0.0798820929922836
24.7639527905581	0.0646011068932426	0.076625893354517	0.0798495649995882
24.7659531906381	0.0645805309665157	0.0766616115553903	0.0798170069285627
24.7679535907181	0.0645599085452743	0.0766970927372769	0.079784417849389
24.7699539907982	0.064539238588226	0.0767323357505441	0.0797517968322487
24.7719543908782	0.0645185200540786	0.0767673394455592	0.0797191429473235
24.7739547909582	0.0644977519015396	0.0768021026726894	0.0796864552647955
24.7759551910382	0.064476933089317	0.0768366242823017	0.0796537328548463
24.7779555911182	0.0644560625761185	0.0768709031247636	0.0796209747876577
24.7799559911982	0.0644351393206516	0.0769049380504422	0.0795881801334116
24.7819563912783	0.0644141622816242	0.0769387279097048	0.0795553479622896
24.7839567913583	0.064393130417744	0.0769722715529185	0.0795224773444737
24.7859571914383	0.0643720426877188	0.0770055678304506	0.0794895673501456
24.7879575915183	0.0643508980502562	0.0770386155926683	0.079456617049487
24.7899579915983	0.0643296954640639	0.0770714136899389	0.0794236255126799
24.7919583916783	0.0643084338878498	0.0771039609726294	0.079390591809906
24.7939587917583	0.0642871122803215	0.0771362562911072	0.079357515011347
24.7959591918384	0.0642657296001867	0.0771682984957396	0.0793243941871848
24.7979595919184	0.0642442848061532	0.0772000864368936	0.0792912284076011
24.7999599919984	0.0642227768569288	0.0772316189649366	0.0792580167427778
24.8019603920784	0.064201204711221	0.0772628949302357	0.0792247582628967
24.8039607921584	0.0641795673277377	0.0772939131831582	0.0791914520381395
24.8059611922384	0.0641578636651866	0.0773246725740713	0.079158097138688
24.8079615923185	0.0641360926822754	0.0773551719533422	0.0791246926347241
24.8099619923985	0.0641142533377119	0.0773854101713382	0.0790912375964295
24.8119623924785	0.0640923445902037	0.0774153860784264	0.0790577310939859
24.8139627925585	0.0640703653984586	0.0774450985249741	0.0790241721975753
24.8159631926385	0.0640483147211843	0.0774745463613485	0.0789905599773794
24.8179635927185	0.0640261915170886	0.0775037284379168	0.0789568935035801
24.8199639927986	0.0640039947448791	0.0775326436050463	0.0789231718463589
24.8219643928786	0.0639817233632636	0.0775612907131042	0.0788893940758979
24.8239647929586	0.0639593763309499	0.0775896686124577	0.0788555592623787
24.8259651930386	0.0639369526066456	0.0776177761534739	0.0788216664759833
24.8279655931186	0.0639144511490584	0.0776456121865202	0.0787877147868932
24.8299659931986	0.0638918709168962	0.0776731755619638	0.0787537032652904
24.8319663932787	0.0638692108688666	0.0777004651301718	0.0787196309813567
24.8339667933587	0.0638464699636774	0.0777274797415115	0.0786854970052738
24.8359671934387	0.0638236471600362	0.0777542182463502	0.0786513004072235
24.8379675935187	0.0638007414166508	0.077780679495055	0.0786170402573876
24.8399679935987	0.0637777516922289	0.0778068623379932	0.078582715625948
24.8419683936787	0.0637546769454784	0.0778327656255319	0.0785483255830864
24.8439687937588	0.0637315161351067	0.0778583882080385	0.0785138691989846
24.8459691938388	0.0637082682198218	0.0778837289358801	0.0784793455438244
24.8479695939188	0.0636849321583314	0.0779087866594239	0.0784447536877876
24.8499699939988	0.0636615069093431	0.0779335602290372	0.078410092701056
24.8519703940788	0.0636379914315647	0.0779580484950873	0.0783753616538113
24.8539707941588	0.0636143846837039	0.0779822503079412	0.0783405596162354
24.8559711942388	0.0635906856244684	0.0780061645179663	0.0783056856585101
24.8579715943189	0.0635668932125661	0.0780297899755297	0.0782707388508171
24.8599719943989	0.0635430064067045	0.0780531255309987	0.0782357182633383
24.8619723944789	0.0635190241655914	0.0780761700347405	0.0782006229662554
24.8639727945589	0.0634949454479346	0.0780989223371223	0.0781654520297503
24.8659731946389	0.0634707692124417	0.0781213812885114	0.0781302045240047
24.8679735947189	0.0634464944178206	0.078143545739275	0.0780948795192004
24.869973994799	0.0634221200227788	0.0781654145397802	0.0780594760855192
24.871974394879	0.0633976449860242	0.0781869865403943	0.078023993293143
24.873974794959	0.0633730682662646	0.0782082605914846	0.0779884302122534
24.875975195039	0.0633483888222074	0.0782292355434182	0.0779527859130324
24.877975595119	0.0633236056125606	0.0782499102465625	0.0779170594656616
24.879975995199	0.063298717596032	0.0782702835512845	0.0778812499403229
24.8819763952791	0.063273723731329	0.0782903543079515	0.0778453564071981
24.8839767953591	0.0632486229771596	0.0783101213669307	0.0778093779364689
24.8859771954391	0.0632234142922314	0.0783295835785895	0.0777733135983172
24.8879775955191	0.0631980966352522	0.0783487397932949	0.0777371624629248
24.8899779955991	0.0631726689649297	0.0783675888614142	0.0777009236004735
24.8919783956791	0.0631471302399715	0.0783861296333146	0.0776645960811449
24.8939787957592	0.0631214794190855	0.0784043609593634	0.077628178975121
24.8959791958392	0.0630957154609794	0.0784222816899278	0.0775916713525835
24.8979795959192	0.0630698373243609	0.0784398906753749	0.0775550722837143
24.8999799959992	0.0630438439679376	0.0784571867660721	0.077518380838695
24.9019803960792	0.0630177343504174	0.0784741688123865	0.0774815960877075
24.9039807961592	0.0629915074305081	0.0784908356646854	0.0774447171009337
24.9059811962392	0.0629651621669172	0.0785071861733359	0.0774077429485553
24.9079815963193	0.0629386975183525	0.0785232191887053	0.077370672700754
24.9099819963993	0.0629121124435217	0.0785389335611609	0.0773335054277117
24.9119823964793	0.0628854059011327	0.0785543281410698	0.0772962401996102
24.9139827965593	0.0628585768498931	0.0785694017787992	0.0772588760866313
24.9159831966393	0.0628316242485105	0.0785841533247165	0.0772214121589567
24.9179835967193	0.0628045470556928	0.0785985816291888	0.0771838474867682
24.9199839967994	0.0627773442301477	0.0786126855425832	0.0771461811402478
24.9219843968794	0.062750014730583	0.0786264639152672	0.077108412189577
24.9239847969594	0.0627225575157062	0.0786399155976078	0.0770705397049378
24.9259851970394	0.0626949715442252	0.0786530394399723	0.0770325627565119
24.9279855971194	0.0626672557748477	0.0786658342927279	0.0769944804144811
24.9299859971994	0.0626394091662815	0.0786782990062419	0.0769562917490273
24.9319863972795	0.0626114306772341	0.0786904324308814	0.0769179958303321
24.9339867973595	0.0625833192664134	0.0787022334170137	0.0768795917285774
24.9359871974395	0.0625550738925271	0.078713700815006	0.0768410785139451
24.9379875975195	0.0625266935142829	0.0787248334752255	0.0768024552566168
24.9399879975995	0.0624981770903886	0.0787356302480395	0.0767637210267744
24.9419883976795	0.0624695235795518	0.0787460899838151	0.0767248748945996
24.9439887977596	0.0624407319404803	0.0787562115329196	0.0766859159302743
24.9459891978396	0.0624118011318819	0.0787659937457203	0.0766468432039803
24.9479895979196	0.0623827301124642	0.0787754354725842	0.0766076557858993
24.9499899979996	0.0623535178409349	0.0787845355638788	0.0765683527462132
24.9519903980796	0.0623241632760019	0.0787932928699711	0.0765289331551037
24.9539907981596	0.0622946653763728	0.0788017062412283	0.0764893960827527
24.9559911982396	0.0622650231007554	0.0788097745280179	0.0764497405993418
24.9579915983197	0.0622352354078573	0.0788174965807068	0.0764099657750529
24.9599919983997	0.0622053012563863	0.0788248712496624	0.0763700706800679
24.9619923984797	0.0621752196050502	0.0788318973852519	0.0763300543845686
24.9639927985597	0.0621449894125566	0.0788385738378425	0.0762899159587365
24.9659931986397	0.0621146096376133	0.0788448994578014	0.0762496544727536
24.9679935987197	0.062084079238928	0.0788508730954959	0.0762092689968018
24.9699939987998	0.0620533971752085	0.0788564936012932	0.0761687586010627
24.9719943988798	0.0620225624051624	0.0788617598255604	0.0761281223557182
24.9739947989598	0.0619915738874975	0.0788666706186648	0.07608735933095
24.9759951990398	0.0619604305809216	0.0788712248309737	0.07604646859694
24.9779955991198	0.0619291314441423	0.0788754213128543	0.07600544922387
24.9799959991998	0.0618976754358673	0.0788792589146737	0.0759643002819217
24.9819963992799	0.0618660615148044	0.0788827364867992	0.0759230208412768
24.9839967993599	0.0618342886396613	0.078885852879598	0.0758816099721174
24.9859971994399	0.0618023557691459	0.0788886069434374	0.0758400667446251
24.9879975995199	0.0617702618619656	0.0788909975286845	0.0757983902289817
24.9899979995999	0.0617380058768284	0.0788930234857067	0.0757565794953689
24.9919983996799	0.0617055867724419	0.078894683664871	0.0757146336139687
24.99399879976	0.0616730035075139	0.0788959769165448	0.0756725516549629
24.99599919984	0.0616402550407519	0.0788969020910952	0.075630332688533
24.99799959992	0.0616073403308639	0.0788974580388895	0.075587975784861
25	0.0615742583365576	0.0788976436102948	0.0755454800141287


==> fig3_ghost_probability_eta_0p30.dat <==
SNR_dB	LFM_theory	LFM_MC	HFM_theory	HFM_MC	SC_EFM_theory	SC_EFM_MC
0	0.00180219342415358	0.002	0.00100374675645284	0.000333333333333333	0.00100291889210713	0.00133333333333333
2.5	0.00256009982915831	0.002	0.00100666622761048	0.00166666666666667	0.00100519269863726	0.000666666666666667
5	0.00421936917183317	0.00533333333333333	0.00101186532161137	0.00133333333333333	0.0010092406890876	0.001
7.5	0.0082521214944927	0.00866666666666667	0.00102113436583567	0.000666666666666667	0.00101645347091027	0.001
10	0.0193113884333793	0.017	0.00103769204587063	0.001	0.00102932515160213	0
12.5	0.0529978127236826	0.0533333333333333	0.00106737306074432	0.001	0.00105235821681114	0.001
15	0.157977691132162	0.159	0.00112090603905833	0.00166666666666667	0.00109377298664132	0.000666666666666667
17.5	0.430856445207995	0.414333333333333	0.00121849646998003	0.001	0.00116886830100914	0.000333333333333333
20	0.826442365150334	0.825666666666667	0.00139970078172912	0.000666666666666667	0.00130703190193088	0.000333333333333333
22.5	0.992551551689745	0.991666666666667	0.00174666856247078	0.00133333333333333	0.00156758683785649	0.000333333333333333
25	0.999995415209981	1	0.00244471137716915	0.004	0.00207926522992506	0.00166666666666667
27.5	0.999999999999425	1	0.00395762989645757	0.00366666666666667	0.00314940957317501	0.002
30	1	1	0.00758778978341453	0.00533333333333333	0.00559871900008022	0.00533333333333333
32.5	1	1	0.0174090545224183	0.017	0.0118831622555095	0.011
35	1	1	0.0470483921938612	0.0503333333333333	0.0300498410045459	0.0273333333333333
37.5	1	1	0.139853627745866	0.142666666666667	0.0868614840662525	0.0846666666666667
40	1	1	0.389912941860988	0.397333333333333	0.255759967096644	0.253666666666667
42.5	1	1	0.787767227494842	0.786333333333333	0.614870041491019	0.606666666666667
45	1	1	0.987624201645919	0.982333333333333	0.941318585798991	0.943
47.5	1	1	0.999985564024214	1	0.999467874813385	0.999666666666667
50	1	1	0.999999999993661	1	0.999999986261642	1


==> fig5a_weak_detection_sep_eta_0p40.dat <==
Separation_m	LFM_theory	LFM_MC	HFM_theory	HFM_MC	SC_EFM_theory	SC_EFM_MC
0.5	0.795604396277694	0.797	0.504571684665124	0.504666666666667	0.617864641901611	0.6
0.75	0.760829511013461	0.764333333333333	0.495081324225595	0.493	0.636821408776796	0.634666666666667
1	0.881347485344284	0.878666666666667	0.461758374078656	0.461	0.931807055078306	0.93
1.25	0.980158388314444	0.980333333333333	0.582182208304015	0.564	0.904539231734756	0.915
1.5	0.915243534578025	0.920333333333333	0.473379258709864	0.474666666666667	0.903254169145211	0.903
1.75	0.9999158843793	1	0.607714758935589	0.598666666666667	0.999846935559384	1
2	0.999857520265887	1	0.596241240108064	0.599333333333333	0.999462500409364	1
2.25	0.99933088947303	0.999	0.527208820154911	0.535666666666667	0.999864856404596	0.999666666666667
2.5	0.999999999996545	1	0.7464764164381	0.736666666666667	0.999999999477994	1
2.75	0.99962849379868	0.999333333333333	0.540825716376202	0.540333333333333	0.999867891189779	0.999666666666667
3	0.999999560844012	1	0.732449641257517	0.716	0.999999301155082	1
3.25	0.99999968906339	1	0.741886882825299	0.736333333333333	0.9999993685319	1
3.5	0.998919384497394	0.999666666666667	0.590757391123179	0.58	0.99951345026613	1
3.75	0.999999991645206	1	0.953898008938105	0.951666666666667	0.999999969141233	1
4	0.998909272031685	0.999	0.630951980291828	0.642666666666667	0.999409295996208	0.999666666666667
4.25	0.999999147251839	1	0.872878900595442	0.871666666666667	0.999999089567081	1
4.5	0.999999076830613	1	0.932360994564134	0.939	0.999998882797479	1
4.75	0.999712120204792	0.999333333333333	0.695607583520253	0.709666666666667	0.999876814936974	1
5	0.999999999983787	1	0.996891792238569	0.998666666666667	0.999999999940851	1
5.25	0.999739131567289	1	0.785763038064127	0.780666666666667	0.999856526162403	1
5.5	0.999999984964729	1	0.981834093112646	0.985666666666667	0.999999984099958	1
5.75	0.999999987024258	1	0.985764227527703	0.987666666666667	0.999999984313525	1
6	0.999741460013469	1	0.856230956272417	0.850333333333333	0.999860272377006	0.999333333333333
6.25	0.999999999976927	1	0.999862365392369	1	0.999999999942543	1
6.5	0.99974311911227	0.999666666666667	0.834931812658518	0.843666666666667	0.99985710979891	0.999666666666667
6.75	0.999999867971365	1	0.997658633104396	0.998333333333333	0.999999872149704	1
7	0.999999862945543	1	0.99605125546721	0.995666666666667	0.999999880584274	1
7.25	0.999703489552221	1	0.884870808954608	0.880666666666667	0.999842839068127	0.999666666666667
7.5	0.999999999960544	1	0.999992021482879	1	0.999999999924123	1
7.75	0.999713526305145	1	0.897802515258715	0.896666666666667	0.999843515655452	0.999666666666667
8	0.999999975507754	1	0.999190378794391	0.999	0.99999998008997	1
8.25	0.999999974077709	1	0.999489565436771	0.999666666666667	0.999999976819522	1
8.5	0.999827076513244	1	0.929980556955	0.931333333333333	0.999903140407354	1
8.75	0.999999999998347	1	0.999999164249456	1	0.999999999996774	1
9	0.999829789601294	1	0.956635451776669	0.959	0.999902466142651	1
9.25	0.999999980531391	1	0.999780989857347	1	0.999999984690333	1
9.5	0.999999981751978	1	0.999917072514522	1	0.999999985333828	1
9.75	0.999789223203925	1	0.973075280805702	0.968333333333333	0.999877824870309	1
10	0.999999999989913	1	0.999999855376516	1	0.999999999984781	1


==> fig5b_weak_detection_snr_eta_0p40_sep_1p40.dat <==
SNR_dB	LFM_theory	LFM_MC	HFM_theory	HFM_MC	SC_EFM_theory	SC_EFM_MC
0	0.00150979878101199	0.00233333333333333	0.00145488890763131	0.00133333333333333	0.00152042531833873	0.002
2.5	0.00195577094250452	0.001	0.00182744831222746	0.00333333333333333	0.00197401159896299	0.000666666666666667
5	0.00285700219966398	0.00333333333333333	0.00255327810421987	0.00166666666666667	0.00288707028264385	0.00133333333333333
7.5	0.00480930810281387	0.00566666666666667	0.00407000860938677	0.00433333333333333	0.00485437901757706	0.00466666666666667
10	0.00942201141250868	0.0103333333333333	0.00752162556965465	0.00633333333333333	0.00947381917112739	0.00633333333333333
12.5	0.0213372314403604	0.0213333333333333	0.0160945938145488	0.0136666666666667	0.0213339875128055	0.0193333333333333
15	0.0539052760269991	0.0536666666666667	0.0386328917263592	0.037	0.0535126837780383	0.053
17.5	0.139110560323736	0.142666666666667	0.0956471377202827	0.0913333333333333	0.136526717402929	0.137666666666667
20	0.313314004228043	0.316	0.209902293494814	0.203666666666667	0.301632978015199	0.3
22.5	0.525729985600662	0.531	0.347611861109986	0.326333333333333	0.49401740882231	0.502666666666667
25	0.678351348287575	0.681666666666667	0.439547500318879	0.443	0.624131688666968	0.622333333333333
27.5	0.788253702091841	0.783333333333333	0.494394598338401	0.494	0.710217801165633	0.718666666666667
30	0.88116939503872	0.888333333333333	0.531464939940208	0.514	0.775854262776539	0.779
32.5	0.956042440370068	0.956666666666667	0.557733369498885	0.543333333333333	0.82995506093112	0.836666666666667
35	0.993981863361338	0.996	0.576749805941986	0.585666666666667	0.877724900065634	0.871
37.5	0.999908285062497	1	0.590682634378337	0.589666666666667	0.922517746481904	0.915333333333333
40	0.999999984663552	1	0.60096639544637	0.598	0.963652327063076	0.958
42.5	1	1	0.60859311682778	0.592	0.991638067128311	0.989
45	1	1	0.614267447514085	0.614666666666667	0.999614612429977	1
47.5	1	1	0.618498539277651	0.622666666666667	0.999999398634723	1
50	1	1	0.621654029958369	0.607666666666667	0.999999999998874	1

